Training Neural Networks as Recognizers of Formal Languages

Characterizing the computational power of neural network architectures in terms of formal language theory remains a crucial line of research, as it describes lower and upper bounds on the reasoning capabilities of modern AI. However, when empirically testing these bounds, existing work often leaves a discrepancy between experiments and the formal claims they are meant to support. The problem is that formal language theory pertains specifically to recognizers: machines that receive a string as input and classify whether it belongs to a language. On the other hand, it is common instead to evaluate language models on proxy tasks, e.g., language modeling or sequence-to-sequence transduction, that are similar in only an informal sense to the underlying theory. We correct this mismatch by training and evaluating neural networks directly as binary classifiers of strings, using a general method that can be applied to a wide variety of languages. As part of this, we extend an algorithm recently proposed by Sn{\ae}bjarnarson et al. (2026) for efficient length-controlled sampling of strings from regular languages. We provide results on a variety of languages across the Chomsky hierarchy for three neural architectures: a simple RNN, an LSTM, and a causally masked transformer. We find that the RNN and LSTM often outperform the transformer, and that auxiliary training objectives such as language modeling can help, although no single objective uniformly improves performance across languages and architectures. Our contributions will facilitate theoretically sound empirical testing of language recognition claims in future work. We have released our datasets as a benchmark called FLaRe (Formal Language Recognition), along with our code.

==> figures/cross-entropy-vs-length/binary-addition/binary-addition-test-lstm.dat <==
0 0.1549626373715939 -0.31530400241728873 0.6252292771604765
10 0.14012016551807904 -0.25750631632685933 0.5377466473630175
20 0.22100899972159554 -0.29226889529459904 0.7342868947377901
30 0.29276547516317675 -0.305299434553141 0.8908303848794945
40 0.32264749177477575 -0.29854818161780966 0.9438431651673611
50 0.28118587138367374 -0.29155698661308066 0.8539287293804281
60 0.21939999632207044 -0.25290361512763937 0.6917036077717803
70 0.21934710367484025 -0.24469057983414247 0.683384787183823
80 0.22476605604892658 -0.24515313624832918 0.6946852483461823
90 0.27113738165061047 -0.26408691516195365 0.8063616784631746
100 0.293587116998705 -0.2788544268448141 0.8660286608422241
110 0.26381675960266426 -0.28255030916242707 0.8101838283677556
120 0.26029170284756514 -0.28613958532716427 0.8067229910222946
130 0.2453621757584949 -0.26957358367161927 0.760297935188609
140 0.1747400107588007 -0.22210229878369558 0.571582320301297
150 0.1735627715859343 -0.23041521974252194 0.5775407629143905
160 0.21826755023130806 -0.2597700510125127 0.6963051514751288
170 0.30285942255058024 -0.28190976201689016 0.8876286071180506
180 0.2950817157105623 -0.2687322336882577 0.8588956651093823
190 0.2513836903172895 -0.24781738612420118 0.7505847667587802
200 0.25415671764398523 -0.26031735819082585 0.7686307934787964
210 0.2455433940358937 -0.26031723877584473 0.7514040268476321
220 0.26950179746276454 -0.28071700147679607 0.8197205964023251
230 0.22674235777587307 -0.27814313991505735 0.7316278554668034
240 0.23473034573109794 -0.2974950498133372 0.7669557412755331
250 0.26439647340369454 -0.27724458455931167 0.8060375313667008
260 0.266460246923897 -0.2815053617852772 0.8144258556330712
270 0.21161785438127323 -0.2533375748622844 0.6765732836248308
280 0.21261413284752628 -0.2693275409415102 0.6945558066365627
290 0.24927702682203354 -0.29607906041339094 0.7946331140574581
300 0.2425667516131332 -0.2920383768152064 0.7771718800414729
310 0.21521065020980548 -0.2748436418345369 0.7052649422541478
320 0.2140890055646499 -0.27782435004427175 0.7060023611735716
330 0.22622814447414585 -0.29136296100709325 0.743819249955385
340 0.25224482435486917 -0.30161723225575987 0.8061068809654982
350 0.2482805125314186 -0.30271846439224315 0.7992794894550803
360 0.30537037423293517 -0.32351448700382907 0.9342552354696994
370 0.27395575954470525 -0.3078702035390009 0.8557817226284115
380 0.17755513612049909 -0.26082060897344617 0.6159308812144444
390 0.15453508278390146 -0.233608212357145 0.5426783779249479
400 0.21477776196869938 -0.27508587224362857 0.7046413961810273
410 0.23641439152995186 -0.2633192884157104 0.7361480714756141
420 0.25683350510895253 -0.27637284190471445 0.7900398521226195
430 0.25311408739236857 -0.27903053271719785 0.785258707501935
440 0.2617434239257937 -0.28528024361607723 0.8087670914676646
450 0.2593812791020049 -0.2957068794768247 0.8144694376808346
460 0.24530726498544472 -0.2856281321130729 0.7762426620839624
470 0.24281830855391243 -0.2763672891458706 0.7620039062536954
480 0.26149147755629276 -0.2835154048862737 0.8064983599988592
490 0.2291331648963937 -0.276093163750078 0.7343594935428653
500 0.2555643197287012 -0.2922241744433993 0.8033528139008017




==> figures/cross-entropy-vs-length/binary-addition/binary-addition-test-rnn.dat <==
0 0.17167046473872277 -0.237313119337077 0.5806540488145225
10 0.15450329495928225 -0.2007568202514112 0.5097634101699757
20 0.23028396483924654 -0.23609744453531537 0.6966653742138085
30 0.2933367781307055 -0.24301012449408615 0.8296836807554973
40 0.31449926393953237 -0.2514305323185743 0.880429060197639
50 0.27898308417886636 -0.26027019303345916 0.8182363613911918
60 0.2255038415710327 -0.2293420724666726 0.680349755608738
70 0.22255763651863222 -0.21751371672661998 0.6626289897638844
80 0.2256379481316743 -0.22013714829005118 0.6714130445533998
90 0.2710705844488012 -0.23875608645092367 0.780897255348526
100 0.29040365998040546 -0.24699431071354733 0.8278016306743583
110 0.2604281889385284 -0.2505062675996766 0.7713626454767335
120 0.2589316645686605 -0.25742573078443237 0.7752890599217535
130 0.2461300486742064 -0.24826422932437514 0.7405243266727879
140 0.17882663948994848 -0.21104985328083337 0.5687031322607303
150 0.17611081277330717 -0.2043703512560143 0.5565919768026286
160 0.21731475332090933 -0.2269801967835242 0.6616097034253429
170 0.2994430071421873 -0.25539798092743293 0.8542839952118075
180 0.29233445058580976 -0.2429963489881205 0.82766525015974
190 0.2515157942378193 -0.2226472481702675 0.725678836645906
200 0.2510452443417513 -0.23047114596061608 0.7325616346441186
210 0.2416945928570085 -0.22399376429370965 0.7073829500077267
220 0.26981675977769654 -0.24968226800620857 0.7893157875616017
230 0.22944720545593572 -0.24879883902009725 0.7076932499319687
240 0.2303412932355257 -0.25882563960250016 0.7195082260735516
250 0.25840589628346916 -0.24258101345107747 0.7593928060180157
260 0.26335729380147627 -0.24679331009380528 0.7735078976967578
270 0.21427958757441662 -0.21778268706833082 0.646341862217164
280 0.21270876104878908 -0.23095129093647057 0.6563688130340487
290 0.24659612387010496 -0.25556389781950917 0.7487561455597191
300 0.24347980586802903 -0.26098067389517915 0.7479402856312372
310 0.21690709746662695 -0.24529953999968146 0.6791137349329354
320 0.2144369655288756 -0.24055253128483417 0.6694264623425854
330 0.22374653874374018 -0.24499282929580912 0.6924859067832895
340 0.2450028970378086 -0.24814040678638738 0.7381462008620046
350 0.2402268982580884 -0.2480053991686878 0.7284591956848646
360 0.2917698023680648 -0.2680839626717222 0.8516235674078518
370 0.2670957753824633 -0.25987081879466 0.7940623695595866
380 0.17971663079669128 -0.22345647766343565 0.5828897392568182
390 0.1584388086537145 -0.19957583337132279 0.5164534506787518
400 0.2158687837421894 -0.23812865098186367 0.6698662184662425
410 0.24143652156205245 -0.22747506609987903 0.710348109223984
420 0.2598585334420204 -0.23404658994910255 0.7537636568331434
430 0.25662016204748106 -0.23852656792453308 0.7517668920194952
440 0.2597383970151777 -0.2380777452020138 0.7575545392323693
450 0.25539093987081063 -0.24382541085371923 0.7546072905953405
460 0.2470848377426295 -0.2385673618850637 0.7327370373703227
470 0.24281186055053364 -0.2319120765541933 0.7175357976552605
480 0.2622692904397511 -0.24309142913564274 0.767630010015145
490 0.2312640366466364 -0.2362016035954054 0.6987296768886782
500 0.2524777823300273 -0.2515280185870821 0.7564835832471368




==> figures/cross-entropy-vs-length/binary-addition/binary-addition-test-transformer.dat <==
0 0.15576192976966982 -0.2798245952873204 0.5913484548266601
10 0.15332029478099102 -0.277471650886944 0.5841122404489261
20 0.22821509506967333 -0.30678565696886895 0.7632158471082156
30 0.292288085607361 -0.31536425899278436 0.8999404302075065
40 0.3175114368511872 -0.33010935956403786 0.9651322332664123
50 0.27915074522366545 -0.3213731550977774 0.8796746455451083
60 0.26996310895740105 -0.3044695210401277 0.8443957389549298
70 0.33378921967634956 -0.31024561884081225 0.9778240581935114
80 0.3056061034801447 -0.2854322033858987 0.8966444103461881
90 0.3443003662514247 -0.2785278086898858 0.9671285411927352
100 0.3618411148813638 -0.28052504170486275 1.0042072714675903
110 0.32328872426868027 -0.3057158302691846 0.9522932788065451
120 0.30925039274502647 -0.31978693079315684 0.9382877162832097
130 0.278104907828708 -0.28898202287204 0.845191838529456
140 0.2476456988025719 -0.2620706557848219 0.7573620533899658
150 0.26244042463162365 -0.29035587476237923 0.8152367240256265
160 0.28078864186361274 -0.3082775300773497 0.8698548138045752
170 0.3878817561073838 -0.2951560267094621 1.0709195389242296
180 0.3632695020189113 -0.2629907046404998 0.9895297086783224
190 0.28431309933919424 -0.23853527015034437 0.8071614688287329
200 0.3012447825299119 -0.2608270759159114 0.8633166409757351
210 0.29942975732786903 -0.2607183513044873 0.8595778659602253
220 0.31118129727087523 -0.2868689711200793 0.9092315656618297
230 0.274417905174956 -0.28562081232415293 0.834456622674065
240 0.284542008563523 -0.2840660357616734 0.8531500528887195
250 0.3226113784877421 -0.25776265758608413 0.9029854145615683
260 0.35573371672871135 -0.26246195596610267 0.9739293894235254
270 0.29074240562879494 -0.2549528487381 0.8364376599956899
280 0.3115301309614488 -0.2673542000382056 0.8904144619611032
290 0.3518962094977022 -0.25951536001612074 0.9633077790115251
300 0.3229794319773066 -0.24595570138727707 0.8919145653418903
310 0.3428624682690031 -0.24648382147418874 0.9322087580121949
320 0.33354547969065607 -0.26456930839392434 0.9316602677752365
330 0.34404368393304874 -0.27399656805770156 0.962083935923799
340 0.3521513751490526 -0.2661689395486012 0.9704716898467064
350 0.301398739353564 -0.24949571667394277 0.8522931953810707
360 0.3548052975764641 -0.25906588166183914 0.9686764768147673
370 0.3520580127488735 -0.26410816498299894 0.9682241904807459
380 0.2892422946778374 -0.25241892315934117 0.8309035125150159
390 0.24324286201933645 -0.23101120977311743 0.7174969338117904
400 0.28076680973172186 -0.23581056072069928 0.797344180184143
410 0.31297591475533765 -0.21634040187878373 0.842292231389459
420 0.3454417921602726 -0.23871218826537433 0.9295957725859195
430 0.3639594747274408 -0.2316632091435576 0.9595821585984392
440 0.3537451832190804 -0.22161460134357397 0.9291049677817347
450 0.3531343624366764 -0.24822618302060562 0.9544949078939584
460 0.34507627436659366 -0.24492020691930166 0.9350727556524889
470 0.339812882989645 -0.2377735004420541 0.9173992664213442
480 0.32617712234702345 -0.24612052102262316 0.8984747657166701
490 0.30274332194559034 -0.24420471716871522 0.849691361059896
500 0.31987725343141293 -0.26312801932047214 0.902882526183298




==> figures/cross-entropy-vs-length/binary-multiplication/binary-multiplication-test-lstm.dat <==
0 0.0995264101980461 -0.27530901903463373 0.4743618394307259
10 0.13775438564303127 -0.291880439023952 0.5673892103100145
20 0.22167128391949267 -0.32066726359873643 0.7640098314377217
30 0.2671986497672541 -0.32766191152658725 0.8620592110610954
40 0.24202767096889707 -0.3044940118791556 0.7885493538169498
50 0.2450419512314674 -0.28704018870797277 0.7771240911709076
60 0.20751863354863834 -0.27656426326096395 0.6916015303582406
70 0.19516082603484392 -0.2842902479305047 0.6746119000001926
80 0.2943286088420384 -0.33325373444687223 0.921910952130949
90 0.26372732048001246 -0.3207224624453894 0.8481771034054143
100 0.22343073958811693 -0.3060100982784851 0.752871577454719
110 0.2950433719355913 -0.32525564639086274 0.9153423902620454
120 0.29517425552283955 -0.3371369240316749 0.927485435077354
130 0.2236087972896671 -0.31740354084566835 0.7646211354250025
140 0.19350413390088314 -0.2866435354795873 0.6736518032813535
150 0.16637289975140546 -0.26886003256521196 0.6016058320680229
160 0.21914182500592594 -0.33172792959591446 0.7700115796077663
170 0.2696431343300411 -0.3422830135616602 0.8815692822217425
180 0.2534157548453555 -0.3256597731656221 0.8324912828563331
190 0.25434415984898806 -0.3251965893631381 0.8338849090611142
200 0.23479044575501104 -0.31941032501550604 0.7889912165255282
210 0.23399295389913677 -0.3069381075496074 0.7749240153478809
220 0.2766299819583215 -0.3062298788290288 0.8594898427456719
230 0.2564144800417125 -0.32135351924891087 0.8341824793323359
240 0.26527958227528464 -0.33819432257573695 0.8687534871263063
250 0.2515212429411743 -0.3257665171537575 0.828809003036106
260 0.19807642099983763 -0.2900422969401381 0.6861951389398133
270 0.2113422118503638 -0.32205081932776836 0.744735243028496
280 0.26919055616064946 -0.3435868852170252 0.8819679975383241
290 0.25677463081147933 -0.32605747716711 0.8396067387900686
300 0.20124587560365648 -0.28681163477189414 0.689303385979207
310 0.24546936471705083 -0.33402307953688093 0.8249618089709826
320 0.25028949079837665 -0.357029172098623 0.8576081536953764
330 0.19801945147060213 -0.3320519706195884 0.7280908735607927
340 0.21858012579657413 -0.34361234965178145 0.7807726012449298
350 0.24469834878560034 -0.3628059734475173 0.852202671018718
360 0.18254371359944344 -0.3056631652767915 0.6707505924756784
370 0.15999720515304022 -0.25905231655312416 0.5790467268592046
380 0.2779141244357047 -0.34036533703682265 0.896193585908232
390 0.322300293928639 -0.35743547291945543 1.0020360607767334
400 0.2745223662582054 -0.3485692419703334 0.8976139744867442
410 0.3250140045026336 -0.3527932595482013 1.0028212685534685
420 0.2865786318318539 -0.35543482406019594 0.9285920877239038
430 0.24145565584434994 -0.3397688502722612 0.822680161960961
440 0.291549559003777 -0.35030069932267427 0.9333998173302283
450 0.2597182026224821 -0.3427174905752864 0.8621538958202506
460 0.24841843100626076 -0.3459864151212145 0.8428232771337361
470 0.29022462288538614 -0.35432998497594786 0.9347792307467202
480 0.2795691242707627 -0.3581935225273694 0.9173317710688949
490 0.2812295692922181 -0.3493428968631497 0.9118020354475859
500 0.28771051826063265 -0.3471981070330802 0.9226191435543455




==> figures/cross-entropy-vs-length/binary-multiplication/binary-multiplication-test-rnn.dat <==
0 0.12609983411514097 -0.22831768862878637 0.4805173568590683
10 0.16231577454701715 -0.26653973601125014 0.5911712851052844
20 0.23539290516155548 -0.31798761851904705 0.788773428842158
30 0.2704843174932258 -0.3326846624939955 0.8736532974804472
40 0.24219781163936624 -0.3105240808704093 0.7949197041491418
50 0.24266793292302352 -0.30779788187572993 0.793133747721777
60 0.20559557841800566 -0.2940358587435762 0.7052270155795874
70 0.19207401748746633 -0.2931406775583365 0.6772887125332692
80 0.27836195501818584 -0.33944100017473233 0.896164910211104
90 0.2517933240073307 -0.324149577866381 0.8277362258810423
100 0.2276691826715317 -0.33020953904688755 0.7855479043899509
110 0.30287107563979254 -0.35101170786433566 0.9567538591439207
120 0.2971363396067685 -0.35198553935235993 0.946258218565897
130 0.21240470086422442 -0.3271414153746793 0.7519508171031282
140 0.18274948413611627 -0.29743405218638685 0.6629330204586195
150 0.16617746252465893 -0.2929384298676218 0.6252933549169397
160 0.21308277462944022 -0.33245974565373204 0.7586252949126125
170 0.24831955306805098 -0.33524863808350347 0.8318877442196054
180 0.22224085682264252 -0.31966485078526063 0.7641465644305456
190 0.23990647614002228 -0.33101587704272206 0.8108288293227666
200 0.22509745184075217 -0.33090574741141243 0.7811006510929167
210 0.22006767713709882 -0.323892302854887 0.7640276571290847
220 0.273945693248117 -0.3343609652485089 0.8822523517447429
230 0.26044410610726726 -0.33592759025178326 0.8568158024663177
240 0.25315191083484223 -0.3319664397045311 0.8382702613742156
250 0.24698065324882756 -0.3381772482176686 0.8321385547153237
260 0.21065530989958783 -0.321057393414081 0.7423680132132566
270 0.21203846465608087 -0.3199570042786679 0.7440339335908297
280 0.26777593814292733 -0.3459797563358602 0.8815316326217149
290 0.23886967367596096 -0.3254565316571915 0.8031958790091134
300 0.16938779533363235 -0.28250159853691503 0.6212771892041797
310 0.20084234123566636 -0.3225672052826569 0.7242518877539896
320 0.23199146426355785 -0.35181839058993414 0.8158013191170499
330 0.2013233886233398 -0.3356935789702702 0.7383403562169497
340 0.21801008522096607 -0.33959506354120705 0.7756152339831393
350 0.2422742069728913 -0.35609740316963756 0.8406458171154201
360 0.18613702297500037 -0.3083233901267619 0.6805974360767627
370 0.15644717782870676 -0.2639684709379488 0.5768628265953624
380 0.2644044246038665 -0.3411239178122042 0.8699327670199372
390 0.2956484821382292 -0.3578808070551858 0.9491777713316443
400 0.25156704488241277 -0.34779125293757085 0.8509253427023964
410 0.30043564462149985 -0.342219993213116 0.9430912824561157
420 0.2570911430846458 -0.32896126401174414 0.8431435501810358
430 0.22052585696136312 -0.3177756946012506 0.7588274085239768
440 0.27633349663681456 -0.344121562391599 0.8967885556652282
450 0.2560929225365143 -0.3428650179143401 0.8550508629873687
460 0.24985704693331648 -0.34381337709054594 0.8435274709571788
470 0.27631024950080446 -0.3408575099971179 0.8934780089987269
480 0.27218904715800096 -0.34240588846611764 0.8867839827821196
490 0.2887880143136659 -0.34379489771686905 0.9213709263442009
500 0.2938427173894299 -0.34958711307609347 0.9372725478549533




==> figures/cross-entropy-vs-length/binary-multiplication/binary-multiplication-test-transformer.dat <==
0 0.044455137491847076 -0.1989165941035683 0.28782686908726246
10 0.10438035211384135 -0.3513287481508764 0.5600894523785591
20 0.1846488507199583 -0.3580637316781895 0.7273614331181061
30 0.18987488742901146 -0.30218347371744325 0.6819332485754662
40 0.1936068840083093 -0.3126322273475465 0.699845995364165
50 0.1983955807219713 -0.2776966619462944 0.6744878233902369
60 0.16200979613703698 -0.23820635477892976 0.5622259470530038
70 0.1573496507992968 -0.23290321263308306 0.5476025142316767
80 0.24137626342076937 -0.2795687419866135 0.7623212688281522
90 0.220892273420555 -0.2702951714090794 0.7120797182501895
100 0.2020470797271387 -0.25397234021092285 0.6580664996652003
110 0.27990720082312753 -0.2935772044380552 0.8533916060843103
120 0.2727668360132006 -0.330033360805398 0.8755670328317993
130 0.20220328021659706 -0.30614156014352334 0.7105481205767175
140 0.1783476126695271 -0.23397924502421047 0.5906744703632647
150 0.18026906158019965 -0.2699820073014183 0.6305201304618177
160 0.21204604928065182 -0.2919660130794648 0.7160581116407685
170 0.23063218237635177 -0.2679320687476203 0.7291964335003239
180 0.2118555175208138 -0.25795145933183194 0.6816624943734595
190 0.22560725369723514 -0.2506124599504066 0.7018269673448769
200 0.21931568347720493 -0.21213404879997372 0.6507654157543836
210 0.22542556143455664 -0.21736789083382554 0.6682190137029388
220 0.25134214110256453 -0.208870048476277 0.711554330681406
230 0.21892035984395383 -0.21355187150526042 0.6513925911931681
240 0.2317210455156035 -0.24844084021875382 0.7118829312499608
250 0.23442941992606284 -0.2371186936723287 0.7059775335244544
260 0.18365455905652858 -0.1777173662330164 0.5450264843460736
270 0.1946499564195748 -0.22305799985314748 0.6123579126922971
280 0.2473164548128083 -0.25874948194521596 0.7533823915708325
290 0.23736015712182043 -0.317429251550447 0.7921495657940879
300 0.16411310128943266 -0.27034875083056287 0.5985749534094282
310 0.2097908446664439 -0.3342824396604972 0.7538641289933851
320 0.23939842279691437 -0.31061906251935845 0.7894159081131872
330 0.20476991251731913 -0.26470743362098575 0.6742472586556241
340 0.2163975625277359 -0.2931715902879901 0.7259667153434619
350 0.24183346579186105 -0.3268670023917917 0.8105339339755138
360 0.19249065661377915 -0.2561127695636415 0.6410940827911997
370 0.1673819895968583 -0.1674126804144324 0.502176659608149
380 0.2456339292390191 -0.23148067914037268 0.7227485376184108
390 0.2498541834071208 -0.2832522239641034 0.782960590778345
400 0.2009160909757583 -0.27047926331672534 0.6723114452682419
410 0.27142369815599965 -0.2684786562553273 0.8113260525673266
420 0.24243147382115443 -0.28401861906048015 0.7688815667027891
430 0.20327588358278653 -0.27800988808551597 0.684561655251089
440 0.24337451746273372 -0.2821019576122753 0.7688509925377428
450 0.2137678555764191 -0.2399894898974915 0.6675252010503298
460 0.2204817381516025 -0.26854934645995043 0.7095128227631554
470 0.25775598034469616 -0.2721725041530696 0.7876844648424619
480 0.2599037819512425 -0.26752490129385115 0.787332465196336
490 0.24546048471657364 -0.23671196113135615 0.7276329305645034
500 0.2285223725859907 -0.2406963639895314 0.6977411091615128




==> figures/cross-entropy-vs-length/bucket-sort/bucket-sort-test-lstm.dat <==
0 0.2520503359365052 -0.20069499920087452 0.704795671073885
10 0.29390195299179184 -0.289030036799198 0.8768339427827816
20 0.31391646451531696 -0.2871332264302179 0.9149661554608518
30 0.2685023853602122 -0.18436669685283702 0.7213714675732614
40 0.28275022618096285 -0.17061169483063665 0.7361121471925623
50 0.38527934757334675 -0.14405160806500733 0.9146103032117008
60 0.3706649959087372 -0.13684651724495905 0.8781765090624334
70 0.33877242598179225 -0.1540548431474132 0.8315996951109976
80 0.3394093634384983 -0.16688396062391136 0.8457026875009079
90 0.368710140724784 -0.16455335149138967 0.9019736329409576
100 0.3485329917718455 -0.16286118374176062 0.8599271672854516
110 0.34072933163420827 -0.15983990268296933 0.8412985659513859
120 0.3236467066594368 -0.15949842426955285 0.8067918375884264
130 0.3364678770303726 -0.16299382269541002 0.8359295767561552
140 0.3817374757556028 -0.143129867084398 0.9066048185956036
150 0.352486799461673 -0.1447176826348463 0.8496912815581923
160 0.3190359829636345 -0.1576414287018572 0.7957133946291262
170 0.37720627750715485 -0.15328277052646844 0.9076953255407781
180 0.38036733824912816 -0.15521821358129717 0.9159528900795535
190 0.3724460688441299 -0.15654709274441736 0.9014392304326772
200 0.354224531046514 -0.16033933868618794 0.8687884007792159
210 0.2961481117026907 -0.16036911681244176 0.7526653402178232
220 0.2922476756928572 -0.14819600026242946 0.7326913516481439
230 0.3651819434016943 -0.1584911129433071 0.8888549997466957
240 0.3808747656396215 -0.1705189624809712 0.9322684937602143
250 0.4415887925126743 -0.15057338004299076 1.0337509650683394
260 0.4775919406896546 -0.13177154984731987 1.0869554312266292
270 0.43029297287116236 -0.13526005954969228 0.9958460052920171
280 0.3824508954766649 -0.13988752325891618 0.904789314212246
290 0.32339726940349295 -0.1497767557064913 0.7965712945134772
300 0.3394795838062481 -0.1484604871104649 0.8274196547229611
310 0.4237261571419927 -0.14262633041736916 0.9900786447013545
320 0.4313820717490722 -0.14156260801746362 1.004326751515608
330 0.45185607102648095 -0.13882556342125252 1.0425377054742144
340 0.4247217502793655 -0.15224904022502778 1.0016925407837587
350 0.3925857793421767 -0.15566017858451936 0.9408317372688728
360 0.35367774618929954 -0.16354505489619892 0.8709005472747979
370 0.42549450183757626 -0.1542830990229555 1.005272102698108
380 0.473812291220804 -0.12940853191104523 1.0770331143526533
390 0.4170952557307209 -0.14121080568420308 0.9754013171456449
400 0.4024440775265788 -0.14491762290394278 0.9498057779571003
410 0.4241304433750875 -0.13255774376280255 0.9808186305129776
420 0.41987283136507475 -0.14638124344220887 0.9861269061723583
430 0.4199230253386001 -0.15490360536816866 0.9947496560453688
440 0.39331620705850195 -0.15148299825066153 0.9381154123676654
450 0.44359159082747424 -0.1444739095177776 1.031657091172726
460 0.45148816397741215 -0.13617053167667642 1.0391468596315008
470 0.3722134715702274 -0.17211738201017263 0.9165443251506273
480 0.4006831986347431 -0.1623162188623607 0.9636826161318469
490 0.4260752131738285 -0.13161307912897785 0.9837635054766349
500 0.3909280908604463 -0.13925486947615312 0.9211110511970457




==> figures/cross-entropy-vs-length/bucket-sort/bucket-sort-test-rnn.dat <==
0 0.18683605959060892 -0.42152537513323507 0.7951974943144529
10 0.32088233870582294 -0.5144521990110571 1.156216876422703
20 0.30125257761504215 -0.5177637696377491 1.1202689248678335
30 0.11621202878541682 -0.35033188138696264 0.5827559389577963
40 0.11441235312006691 -0.3553173815493164 0.5841420877894502
50 0.12718858668089505 -0.38516877994068544 0.6395459533024755
60 0.12418834861627845 -0.3733815466849052 0.6217582439174622
70 0.11909222289047262 -0.36871114058493726 0.6068955863658825
80 0.10895020528784338 -0.3580431071442187 0.5759435177199055
90 0.09803719735405977 -0.3354965921940489 0.5315709869021685
100 0.13265378859623805 -0.3919020727698958 0.6572096499623719
110 0.14245653333251967 -0.40324531686824955 0.688158383533289
120 0.11297904016171101 -0.35907140996226466 0.5850294902856867
130 0.10931520480836664 -0.3553964678536441 0.5740268774703774
140 0.13772665324599243 -0.39430593444791784 0.6697592409399027
150 0.10494965401412261 -0.3362193934405551 0.5461187014688004
160 0.06496355198977287 -0.23835319167025748 0.36828029564980325
170 0.15431195025777686 -0.41900992368790335 0.7276338242034571
180 0.16035112354172965 -0.4265032797608247 0.747205526844284
190 0.16305062439899112 -0.4288904202725228 0.754991669070505
200 0.22088780019631876 -0.4813541617703026 0.9231297621629402
210 0.17806450783017097 -0.44378579970004567 0.7999148153603877
220 0.10333021392869712 -0.3347420174952173 0.5414024453526116
230 0.15282700103349411 -0.4193738923108562 0.7250278943778444
240 0.16215510378587303 -0.43583639842250743 0.7601466059942535
250 0.15950419631362522 -0.4361247010089798 0.7551330936362303
260 0.18915235362946986 -0.4640716938156029 0.8423764010745427
270 0.12843507995165468 -0.3836893608154509 0.6405595207187603
280 0.09704363949563169 -0.3213031825348588 0.5153904615261222
290 0.07761561864661792 -0.2744331876222723 0.42966442491550816
300 0.10840884039318689 -0.3465356609344846 0.5633533417208584
310 0.16618028858031791 -0.4354120893475408 0.7677726665081765
320 0.14914057591808177 -0.4154178665479645 0.7136990183841281
330 0.12848985713705346 -0.39006493192053165 0.6470446461946386
340 0.1265614503820248 -0.3870559476747243 0.6401788484387739
350 0.1460109554332306 -0.4098202609319579 0.7018421717984191
360 0.1733050583744768 -0.44077406940167346 0.787384186150627
370 0.15658516340860815 -0.4296985729897522 0.7428688998069686
380 0.15669458872409323 -0.42802626644977204 0.7414154438979585
390 0.1462790892662736 -0.4086798802762413 0.7012380588087885
400 0.17053235777755185 -0.43937183583770023 0.7804365513928039
410 0.1827671224956663 -0.4490017300791517 0.8145359750704843
420 0.17338071494466728 -0.4423047331575944 0.7890661630469289
430 0.17509241093648598 -0.4502322887448008 0.8004171106177728
440 0.15842763746552396 -0.4274547087741017 0.7443099837051497
450 0.16478185635060072 -0.437122819127031 0.7666865318282324
460 0.1439326256700796 -0.4086029189468192 0.6964681702869784
470 0.13999447320578712 -0.40906305516796676 0.6890520015795409
480 0.18525532360760694 -0.4609846871974382 0.8314953344126521
490 0.17252846766668972 -0.43691635748913116 0.7819732928225106
500 0.13892815386255583 -0.3915796006903387 0.6694359084154504




==> figures/cross-entropy-vs-length/bucket-sort/bucket-sort-test-transformer.dat <==
0 0.12873697876609091 -0.16942225993060467 0.4268962174627865
10 0.20363844506476725 -0.23237502127408155 0.6396519114036161
20 0.2806047771054392 -0.22927146756861105 0.7904810217794894
30 0.26610516049155036 -0.1795726321804767 0.7117829531635774
40 0.31167017284667853 -0.19117908707482045 0.8145194327681775
50 0.3506845135000808 -0.19055029804531354 0.8919193250454751
60 0.28014865607716316 -0.1671889333342173 0.7274862454885436
70 0.2537651742632325 -0.15913954478364545 0.6666698933101104
80 0.2737064780491703 -0.1725785639363725 0.7199915200347131
90 0.3012027540108533 -0.16868047480377601 0.7710859828254826
100 0.2605768255505365 -0.13276528297338408 0.6539189340744571
110 0.27342726889194224 -0.1243036737408425 0.671158211524727
120 0.291952430482072 -0.1355321052365518 0.7194369662006957
130 0.3033608986395542 -0.14100209920519818 0.7477238964843065
140 0.3354304129994193 -0.12742137220595218 0.7982821982047907
150 0.3119071892114601 -0.125968930586351 0.7497833090092711
160 0.26101863915808715 -0.11491065406268974 0.636947932378864
170 0.3068916722322288 -0.11378118926179043 0.727564533726248
180 0.33549752606921 -0.11922464351012474 0.7902196956485448
190 0.3426116673752319 -0.11804771379008361 0.8032710485405474
200 0.3168421430912401 -0.13387157105636666 0.7675558572388468
210 0.26686829916188415 -0.1358706703400706 0.6696072686638389
220 0.24485100761278353 -0.1271890274717359 0.616891042697303
230 0.2992915796259275 -0.15231476003739924 0.7508979192892542
240 0.3157698415325716 -0.1605677980333024 0.7921074810984456
250 0.31459297953357157 -0.16513314854182415 0.7943191076089673
260 0.3214032231342225 -0.1605765347256583 0.8033829809941033
270 0.2951245682689765 -0.13944066659824145 0.7296898031361945
280 0.2891155232536307 -0.12413661552016075 0.7023676620274222
290 0.25641687616469366 -0.1247612807301487 0.637595033059536
300 0.24888149817143718 -0.12702368166239203 0.6247866780052664
310 0.30524932564451146 -0.14538205773497165 0.7558807090239945
320 0.3311254730291456 -0.1445393737157007 0.8067903197739918
330 0.30871010141157024 -0.1499479574211851 0.7673681602443256
340 0.31905027658774937 -0.1502150888256631 0.7883156420011619
350 0.3133079417016172 -0.14271223700557384 0.7693281204088083
360 0.27743145928310986 -0.14155136950872826 0.696414288074948
370 0.3007621558176147 -0.16187538598206352 0.7633996976172929
380 0.31778707875678286 -0.1552981241428052 0.7908722816563709
390 0.3173300471100105 -0.1331763324408104 0.7678364266608314
400 0.31765373442137596 -0.13722456249859005 0.772532031341342
410 0.32713478709598187 -0.12748018037134362 0.7817497545633074
420 0.32796985407670337 -0.12926749988236058 0.7852072080357673
430 0.3486507688648999 -0.13584703011146065 0.8331485678412605
440 0.33755719548825064 -0.12686575475989775 0.8019801457363991
450 0.3390559661560334 -0.136557877829877 0.8146698101419438
460 0.31225638997614685 -0.12905302221465403 0.7535658021669478
470 0.2695862462762559 -0.13772626706190655 0.6768987596144183
480 0.2992293308229011 -0.1410129314273722 0.7394715930731743
490 0.31838601163708335 -0.1083204582811132 0.74509248155528
500 0.281486048190682 -0.09545069887497631 0.6584227952563404




==> figures/cross-entropy-vs-length/compute-sqrt/compute-sqrt-test-lstm.dat <==
0 0.2840785445054857 -0.27441765581981586 0.8425747448307872
10 0.27358943415794545 -0.24086031331741464 0.7880391816333056
20 0.22644157177310878 -0.18636952704475654 0.6392526705909741
30 0.25292885624969064 -0.21439988443381958 0.7202575969332008
40 0.2818946756486749 -0.23988049340465378 0.8036698447020035
50 0.28466994632787235 -0.25044354026892424 0.8197834329246689
60 0.3130845177883857 -0.21705417958223622 0.8432232151590076
70 0.4411955158480189 -0.19678295581606403 1.0791739875121018
80 0.4032283290053293 -0.2271824183674967 1.0336390763781553
90 0.29471898827683274 -0.23820627182522391 0.8276442483788894
100 0.27992961801588534 -0.23029546387929112 0.7901546999110618
110 0.277593147397311 -0.21754764859748754 0.7727339433921095
120 0.27295899606765583 -0.22269852558932718 0.7686165177246389
130 0.28643866433902127 -0.24660631336061672 0.8194836420386593
140 0.3507970301481673 -0.24579322941769988 0.9473872897140345
150 0.3299134529772259 -0.242391091648613 0.9022179976030649
160 0.25578896248979227 -0.2480702796162682 0.7596482045958528
170 0.20847007674230655 -0.21941874250595966 0.6363588959905728
180 0.2610962594499682 -0.22966988403115124 0.7518624029310876
190 0.3013278112451047 -0.2584446203053638 0.8611002427955732
200 0.2582787276321166 -0.26011539834348335 0.7766728536077165
210 0.2816175442084531 -0.2502949527040348 0.813530041120941
220 0.3118223829671394 -0.24784805604443272 0.8714928219787115
230 0.3220786725239056 -0.2573411344341649 0.901498479481976
240 0.34508671247116895 -0.26094151478049743 0.9511149397228353
250 0.30088666720609913 -0.2445339827500178 0.8463073171622161
260 0.26080772211974107 -0.24924697081694008 0.7708624150564223
270 0.30201460024410925 -0.26857522103224546 0.872604421520464
280 0.2924029312042658 -0.2514053606408238 0.8362112230493555
290 0.3275239002346003 -0.2513338697189045 0.9063816701881051
300 0.3080705891892384 -0.2440325267086711 0.8601737050871479
310 0.3291483469409485 -0.23662614308791163 0.8949228369698087
320 0.29097278050106506 -0.23429484129864947 0.8162404023007797
330 0.25446419283333754 -0.22510088608729095 0.734029271753966
340 0.32814562208041914 -0.24168870705187046 0.8979799512127087
350 0.3395596245924632 -0.25367833453848604 0.9327975837234124
360 0.2673247680068016 -0.24636775451938464 0.7810172905329879
370 0.26526651942148444 -0.24303566451431563 0.7735687033572844
380 0.3013770495972982 -0.25358186508804265 0.8563359642826391
390 0.30649788394206906 -0.2522729183142211 0.8652686861983592
400 0.2896742063618842 -0.2470613967812944 0.8264098095050627
410 0.2665545066263069 -0.23667667807018372 0.7697856913227976
420 0.3021357802198072 -0.239701521099075 0.8439730815386894
430 0.31743834512349267 -0.2503079710908104 0.8851846613377957
440 0.2990944201333655 -0.24649853196140759 0.8446873722281386
450 0.28719423641450703 -0.23335384914167612 0.8077423219706902
460 0.27691356742127055 -0.23245334299132375 0.7862804778338648
470 0.28729090398671675 -0.23289787270796225 0.8074796806813958
480 0.2961303341086559 -0.23268185087943422 0.8249425190967461
490 0.3012887123630557 -0.24114418126815457 0.843721605994266
500 0.3113136916561464 -0.24457745440359036 0.8672048377158832




==> figures/cross-entropy-vs-length/compute-sqrt/compute-sqrt-test-rnn.dat <==
0 0.2758055033116806 -0.2134515710038788 0.76506257762724
10 0.24373727178056084 -0.21091916678301723 0.6983937103441389
20 0.24226280947947232 -0.22238124576258927 0.706906864721534
30 0.2822052705560239 -0.2565342824343691 0.820944823546417
40 0.26585081932616644 -0.27138525520953943 0.8030868938618723
50 0.2659533380994348 -0.25840779236690603 0.7903144685657756
60 0.32162996284036993 -0.23962602752263706 0.8828859532033769
70 0.4440097488462925 -0.2003118516403486 1.0883313493329336
80 0.39404870593740093 -0.21478502088640294 1.0028824327612047
90 0.2669236450942595 -0.20240551001109935 0.7362528001996183
100 0.23865623880177736 -0.16029949776084948 0.6376119753644042
110 0.26430113347272527 -0.15525405187347652 0.6838563188189271
120 0.2804281768646646 -0.17057114020498326 0.7314274939343124
130 0.29229636961775546 -0.1890158425392111 0.773608581774722
140 0.3615624820293509 -0.1874139169475098 0.9105388810062116
150 0.3313700217931044 -0.18157071187799445 0.8443107554642032
160 0.2576282639056444 -0.18548415307080385 0.7007406808820926
170 0.24470763100844595 -0.18196059597290498 0.6713758579897968
180 0.29621821516516184 -0.17682346737754723 0.7692598977078708
190 0.30224786200935805 -0.19465622945754846 0.7991519534762646
200 0.2653166528556261 -0.20595287519549926 0.7365861809067515
210 0.2834496991099598 -0.19067621923791583 0.7575756174578354
220 0.30280030085596926 -0.1671512136204928 0.7727518153324313
230 0.3338237055918066 -0.1782516503233323 0.8458990615069455
240 0.36379696582646476 -0.18382000916704583 0.9114139408199753
250 0.331939695108878 -0.16748001478250107 0.8313594050002571
260 0.2940271181388966 -0.17990666651634696 0.7679609027941401
270 0.3194142161627059 -0.17781852916016377 0.8166469614855756
280 0.3105836440154836 -0.14559960925301746 0.7667668972839847
290 0.334062030052001 -0.15199649248730351 0.8201205525913056
300 0.3336101385629233 -0.1632519345261011 0.8304722116519477
310 0.3548473888948628 -0.15446860792860007 0.8641633857183256
320 0.3033601294717063 -0.14808742462847702 0.7548076835718897
330 0.25107066619589374 -0.11428565650607603 0.6164269888978635
340 0.32950408978433143 -0.12853811147963612 0.787546291048299
350 0.34364116777821135 -0.1680448389511448 0.8553271745075675
360 0.28280011522247617 -0.16453881101684015 0.7301390414617925
370 0.2896866431323493 -0.1673946968380815 0.7467679831027801
380 0.3244375274675648 -0.18103667511503319 0.8299117300501628
390 0.3248669368464772 -0.17228913222841058 0.822023005921365
400 0.30826801239025026 -0.15406417963920044 0.7706002044197009
410 0.2817005112179016 -0.1361311355631229 0.699532157998926
420 0.31912534490160877 -0.1505873077196942 0.7888379975229117
430 0.3448578196737735 -0.16330265108138997 0.853018290428937
440 0.33392070554610753 -0.15339564967509411 0.8212370607673092
450 0.3254251259301479 -0.11829205451377928 0.769142306374075
460 0.3057000864556129 -0.12114932896855579 0.7325495018797816
470 0.3014769800843633 -0.12988128054850617 0.7328352407172327
480 0.3134018296058277 -0.13405251522395006 0.7608561744356055
490 0.31835564681406103 -0.13876106451790293 0.775472358146025
500 0.32077155644651006 -0.13650812197722723 0.7780512348702473




==> figures/cross-entropy-vs-length/compute-sqrt/compute-sqrt-test-transformer.dat <==
0 0.2864851909803181 -0.2708786337013983 0.8438490156620345
10 0.27437554018761584 -0.24253464147712717 0.7912857218523588
20 0.22719961939390096 -0.18816805932621047 0.6425672981140124
30 0.2423095354044498 -0.19855787046327691 0.6831769412721765
40 0.2697964237424834 -0.24297343754103978 0.7825662850260067
50 0.25747107143092046 -0.2814848463541852 0.7964269892160261
60 0.28750183506407473 -0.22323264923419445 0.7982363193623438
70 0.4259742509573698 -0.16741033024586544 1.019358832160605
80 0.38213339592179946 -0.20480058518485383 0.9690673770284528
90 0.299000357439862 -0.25200121080340643 0.8500019256831304
100 0.29047164183109997 -0.24729606302536844 0.8282393466875684
110 0.30024502628664085 -0.23394211064119086 0.8344321632144726
120 0.30054625870382534 -0.23590642617495505 0.8369989435826057
130 0.29090995534397335 -0.2389080129030462 0.8207279235909929
140 0.3613318827778555 -0.2125184430777442 0.9351822086334551
150 0.34010414832404684 -0.2303263347000089 0.9105346313481026
160 0.2608626120989876 -0.24222557994960398 0.7639508041475791
170 0.22263499338861922 -0.21543915427640417 0.6607091410536426
180 0.28278935730162236 -0.2772567269527553 0.842835441556
190 0.31053510106994076 -0.29292340078734636 0.9139936029272279
200 0.27145304473805 -0.26277857828635454 0.8056846677624545
210 0.3076598206970179 -0.2066190886771455 0.8219387300711813
220 0.3428776331245899 -0.19857721431997483 0.8843324805691546
230 0.3678232843374334 -0.21392653132479889 0.9495730999996657
240 0.37424242018681503 -0.16883397492957924 0.9173188153032092
250 0.3160319454183704 -0.19027417026306775 0.8223380610998086
260 0.33184492772499335 -0.21185370384852847 0.8755435592985152
270 0.3586699508337511 -0.22736300666654252 0.9447029083340447
280 0.3159377966230073 -0.21130634439018808 0.8431819376362026
290 0.34559942936501564 -0.22949954738585865 0.9206984061158899
300 0.3190549126183483 -0.24852235025578573 0.8866321754924823
310 0.3956773142632284 -0.1901847512503606 0.9815393797768174
320 0.39702909967821576 -0.19542904087283508 0.9894872402292666
330 0.38950183853093123 -0.24053688785092775 1.0195405649127902
340 0.4337529529158662 -0.21536044354660117 1.0828663493783335
350 0.39624154711297405 -0.22585840471569268 1.0183414989416408
360 0.3747752055948235 -0.26565380300436275 1.0152042141940099
370 0.4221957130584775 -0.29954728727398383 1.1439387133909387
380 0.4117632156101669 -0.27171624137573297 1.0952426725960667
390 0.3858956614100352 -0.262271004089106 1.0340623269091762
400 0.36366766451724936 -0.27229767579247627 0.999633004826975
410 0.3397467504337169 -0.2615891564936588 0.9410826573610926
420 0.3697847484406334 -0.2379215678724424 0.9774910647537092
430 0.3992555503803203 -0.23898515983363328 1.037496260594274
440 0.4333585662491344 -0.24634557556937986 1.1130627080676487
450 0.39514153986237943 -0.2218342312262509 1.0121173109510098
460 0.4086326308110181 -0.2099828828067205 1.0272481444287567
470 0.4409884337183772 -0.22960000119734353 1.1115768686340979
480 0.39243989767429466 -0.21949302403388948 1.0043728193824788
490 0.42636970886106573 -0.2132574892642216 1.065996906986353
500 0.47636058412294474 -0.20547178172716102 1.1581929499730506




==> figures/cross-entropy-vs-length/cycle-navigation/cycle-navigation-test-lstm.dat <==
0 0.13053766583141527 -0.1607626958858208 0.4218380275486513
10 0.12502298108692275 -0.17660060688451698 0.4266465690583625
20 0.1699234188193142 -0.2714922807740494 0.6113391184126779
30 0.20152074923067528 -0.30289454961207807 0.7059360480734287
40 0.22730395345327756 -0.3174283343149187 0.7720362412214739
50 0.23926603637990498 -0.3282387696207928 0.8067708423806027
60 0.19990275659651127 -0.3018975616214091 0.7017030748144316
70 0.20116905214751296 -0.2933359588085279 0.6956740631035538
80 0.20920737651742508 -0.29026628873325455 0.7086810417681046
90 0.18969474904512235 -0.28362357007014033 0.663013068160385
100 0.1805657447156511 -0.2915434076355359 0.652674897066838
110 0.23925760854035616 -0.32835408196476923 0.8068692990454815
120 0.2868688681887256 -0.33407715313326103 0.9078148895107122
130 0.25911345281916803 -0.31628241749748925 0.8345093231358254
140 0.21832639827589284 -0.3042074086987434 0.7408602052505291
150 0.19027065920947803 -0.28854905394656816 0.6690903723655242
160 0.23421367067392632 -0.31669620524345077 0.7851235465913033
170 0.2702303136515821 -0.32994315104661154 0.8704037783497758
180 0.24225787160632847 -0.32165606131313584 0.8061718045257928
190 0.227887138239173 -0.3004249610855972 0.7561992375639432
200 0.2085867181693742 -0.28427301456897036 0.7014464509077188
210 0.16202526305608703 -0.2494150111140718 0.5734655372262458
220 0.2077266175122488 -0.2963083840873347 0.7117616191118323
230 0.2446333176479107 -0.3294104754007198 0.8186771106965411
240 0.26530883327508586 -0.33579593349716724 0.866413600047339
250 0.21681823573776127 -0.30681698789718026 0.7404534593727028
260 0.13511575088984723 -0.23250365281557162 0.5027351545952661
270 0.18738912708988978 -0.2728763756810749 0.6476546298608544
280 0.20524897910482873 -0.2733658811104076 0.6838638393200651
290 0.17746417796964128 -0.26249974608179616 0.6174281020210787
300 0.15053616264998088 -0.2324497837899765 0.5335221090899382
310 0.171231307497072 -0.2700982777052685 0.6125608926994125
320 0.1712283653582578 -0.2824979952705321 0.6249547259870477
330 0.15977681032928504 -0.2714306854060945 0.5909843060646646
340 0.17414564581494354 -0.28800724515290654 0.6362985367827936
350 0.18917369285476543 -0.29500693519625254 0.6733543209057834
360 0.15498631621509923 -0.262984072200508 0.5729567046307065
370 0.11036894692768974 -0.17898203253556466 0.3997199263909441
380 0.16064548681963953 -0.23213213655111814 0.5534231101903972
390 0.18737072850145944 -0.2652778016497278 0.6400192586526466
400 0.23089936126110167 -0.2947264620313822 0.7565251845535855
410 0.2209018904109334 -0.2904353306651411 0.7322391114870079
420 0.20100277406620046 -0.2928039974203971 0.694809545552798
430 0.17215754360101798 -0.27849651244198165 0.6228115996440176
440 0.21505960785037842 -0.3156533513785013 0.7457725670792581
450 0.21014426409271714 -0.31517533001996867 0.7354638582054029
460 0.22654841363136405 -0.31739771688253193 0.77049454414526
470 0.2581895397028379 -0.3414217354283074 0.8578008148339833
480 0.2746941337208135 -0.3353998758498722 0.8847881432914992
490 0.23977146393944773 -0.312268559158668 0.7918114870375634
500 0.23683646993826976 -0.3093577249886278 0.7830306648651674




==> figures/cross-entropy-vs-length/cycle-navigation/cycle-navigation-test-rnn.dat <==
0 0.12074479397974516 -0.203734296883649 0.44522388484313935
10 0.11414609612199847 -0.2230815042530844 0.45137369649708137
20 0.16514390780784116 -0.33184878255805067 0.662136598173733
30 0.20287577891107744 -0.3672263500397246 0.7729779078618795
40 0.23193998413626105 -0.38700973855871146 0.8508897068312335
50 0.24667022554647355 -0.3957075513509304 0.8890480024438775
60 0.20316501200761436 -0.36450733855758555 0.7708373625728143
70 0.20279894868288134 -0.35966125950880584 0.7652591568745686
80 0.20903349382298014 -0.35622597479352064 0.774292962439481
90 0.1857174391911916 -0.3484292706630177 0.719864149045401
100 0.17899526601628318 -0.35507347666094585 0.7130640086935123
110 0.2476522566464085 -0.3932352481182902 0.8885397614111072
120 0.29926518074892183 -0.4047696906705043 1.003300052168348
130 0.2652956139710214 -0.38700641103122635 0.9175976389732692
140 0.22155881546137043 -0.3713010692034815 0.8144187001262224
150 0.191583699924816 -0.35356405514703676 0.7367314549966688
160 0.23948140392255354 -0.3834562045867025 0.8624190124318096
170 0.27856687077472353 -0.3967335516824635 0.9538672932319106
180 0.2477041502390896 -0.38684788932600006 0.8822561898041792
190 0.23042225848103678 -0.3702211501522591 0.8310656671143327
200 0.20699261641557062 -0.3488453421283322 0.7628305749594735
210 0.15532777040908877 -0.3030513422675254 0.613706883085703
220 0.20770839520153545 -0.3586649143604104 0.7740817047634814
230 0.2539081152255942 -0.3989237971665007 0.9067400276176891
240 0.2769572393252299 -0.4067132650796566 0.9606277437301165
250 0.21939794799869822 -0.3715483189429349 0.8103442149403313
260 0.12821222492606169 -0.2823157332428615 0.538740183094985
270 0.18531915859891734 -0.3378196695730654 0.7084579867709001
280 0.20339974853712292 -0.3432799866827715 0.7500794837570174
290 0.17353612790113598 -0.32549628575037387 0.6725685415526459
300 0.1426538726838503 -0.28752950084148865 0.5728372462091892
310 0.16862554655442782 -0.33042181133430004 0.6676729044431556
320 0.17001613635199234 -0.3399198057907926 0.6799520784947772
330 0.15703142269956114 -0.3259084268347888 0.6399712722339111
340 0.17417783065609735 -0.34690693471703415 0.6952625960292289
350 0.19046526322158697 -0.35766102237612485 0.7385915488192988
360 0.15259311591082209 -0.32203223226509275 0.6272184640867369
370 0.09902419732703317 -0.22512622664138926 0.4231746212954556
380 0.15155293593150482 -0.29192888139353584 0.5950347532565454
390 0.1838842024890388 -0.3305805803686259 0.6983489853467035
400 0.2307498892032823 -0.36530485308870664 0.8268046314952713
410 0.21852496158938076 -0.3567717234928195 0.793821646671581
420 0.2001996557136961 -0.3583984927103927 0.758797804137785
430 0.17114797707700052 -0.33865314922483664 0.6809491033788377
440 0.22044316727427107 -0.3788631251716449 0.819749459720187
450 0.21537388015750777 -0.37918294204740755 0.8099307023624231
460 0.23317843745347902 -0.3859728460897983 0.8523297209967563
470 0.2704776966977015 -0.40980775049893947 0.9507631438943425
480 0.2869836927964053 -0.40702216585067325 0.9809895514434839
490 0.24514122817077136 -0.38198541823772547 0.8722678745792681
500 0.24107844916592658 -0.37846809782402413 0.8606249961558773




==> figures/cross-entropy-vs-length/cycle-navigation/cycle-navigation-test-transformer.dat <==
0 0.1659225579155119 -0.16746089129787348 0.4993060071288973
10 0.1388994537751768 -0.18052407710786653 0.4583229846582201
20 0.16269284792908348 -0.28246345209961954 0.6078491479577866
30 0.19744415516931998 -0.3158311525460963 0.7107194628847363
40 0.2263647885605072 -0.3397479457453245 0.792477522866339
50 0.23862929844430514 -0.3546877383078536 0.8319463351964639
60 0.19809934528509401 -0.3237093917096109 0.7199080822797989
70 0.19990213439235546 -0.32139923623009636 0.7212035050148073
80 0.20732150010973494 -0.32475841541277417 0.739401415632244
90 0.18434710976184976 -0.32448291849646815 0.6931771380201677
100 0.17656346862180244 -0.3223922821257861 0.675519219369391
110 0.24282586187697375 -0.358875354527895 0.8445270782818425
120 0.2954447457083949 -0.37864471758685564 0.9695342090036454
130 0.26403847193488705 -0.36314153040724984 0.8912184742770239
140 0.2198566522098443 -0.3468461761813004 0.786559480600989
150 0.18973422463577572 -0.33275860928609224 0.7122270585576437
160 0.23606032938299693 -0.3609857503182454 0.8331064090842393
170 0.2740279726174652 -0.36787633906478295 0.9159322842997133
180 0.24379385712447468 -0.3584305689410382 0.8460182831899875
190 0.2285188782353734 -0.35413442683587015 0.811172183306617
200 0.20553992743339014 -0.33511863427489486 0.7461984891416751
210 0.1562669681394158 -0.2919394851421072 0.6044734214209387
220 0.20753702340381486 -0.3499064980694342 0.7649805448770639
230 0.2516964199702914 -0.3883101821234743 0.8917030220640572
240 0.2732718687026929 -0.3903955897138182 0.9369393271192039
250 0.21633444158072324 -0.3557148802815101 0.7883837634429566
260 0.1289992904389538 -0.2861553221149915 0.5441539029928991
270 0.1870281320031083 -0.3415788855678593 0.7156351495740759
280 0.20522425732304972 -0.3408931186656763 0.7513416333117757
290 0.17545667694413603 -0.3238524616097819 0.674765815498054
300 0.14400776067087728 -0.28689333389082217 0.5749088552325767
310 0.16880027523533028 -0.3245598515323227 0.6621604020029833
320 0.1698208869829852 -0.3379707861589 0.6776125601248704
330 0.15855899736495085 -0.3351416778143528 0.6522596725442545
340 0.17520804995815503 -0.3500772874079689 0.7004933873242789
350 0.18908788911371588 -0.34548085799171113 0.7236566362191429
360 0.1504812668598696 -0.3095813166292224 0.6105438503489616
370 0.09860527917983071 -0.22651040256706712 0.4237209609267285
380 0.15173373773301901 -0.2916313504846057 0.5950988259506438
390 0.1837055312787614 -0.33022960961070336 0.6976406721682262
400 0.2298145488597626 -0.3718396518153425 0.8314687495348677
410 0.21832237267910048 -0.35816292469293487 0.7948076700511358
420 0.20008003653264514 -0.3470093306228559 0.7471694036881462
430 0.17104016092574992 -0.3326809010426123 0.6747612228941121
440 0.22173300163069767 -0.38996248110115095 0.8334284843625462
450 0.2172856536245099 -0.39012056130433603 0.8246918685533559
460 0.2347627556309324 -0.3913508636893852 0.86087637495125
470 0.2719120714617403 -0.41779413935606874 0.9616182822795494
480 0.28516795612666584 -0.4054689931451713 0.975804905398503
490 0.24407685608669902 -0.3721350676569338 0.8602887798303319
500 0.2411781153847686 -0.36558318457758254 0.8479394153471198




==> figures/cross-entropy-vs-length/dyck-2-3/dyck-2-3-test-lstm.dat <==
0 0.0873593733459711 -0.29470925391761527 0.46942800060955747
10 0.07349652728560019 -0.27735622706188756 0.42434928163308794
20 0.11400389904156327 -0.39816866531811856 0.6261764634012451
30 0.11857841967752106 -0.42189152166643584 0.6590483610214779
40 0.050054468888917875 -0.2572155253279038 0.3573244631057396
50 0.035940006773241544 -0.17368188193408937 0.24556189548057247
60 0.052328094346746463 -0.2596986974006741 0.364354886094167
70 0.08577365779118347 -0.3581891440946886 0.5297364596770555
80 0.1125991581440238 -0.4137301355118972 0.6389284517999447
90 0.09029884996622932 -0.3715809134500307 0.5521786133824893
100 0.09657374460163505 -0.38439941112138093 0.5775469003246511
110 0.06560287413258965 -0.321198339406268 0.4524040876714473
120 0.06481559692199604 -0.3255015204074053 0.45513271425139745
130 0.09794845070935926 -0.40375822555777524 0.5996551269764938
140 0.052078504378839235 -0.26824731862388773 0.37240432738156615
150 0.03816477783251232 -0.18457471014272503 0.26090426580774967
160 0.07109023886385249 -0.32585021189135344 0.46803068961905847
170 0.05436412209771501 -0.2739728883421017 0.38270113253753174
180 0.03884478341510047 -0.20750539411233296 0.2851949609425339
190 0.06918741341044263 -0.3194449250322552 0.4578197518531405
200 0.1176811371897829 -0.4233193402085763 0.6586816145881421
210 0.1165747355935829 -0.42272737629619306 0.6558768474833588
220 0.049604584262529505 -0.2535840550399156 0.3527932235649746
230 0.03344996446768009 -0.18439524602844465 0.2512951749638048
240 0.08232348942479421 -0.35984315807948986 0.5244901369290783
250 0.10392626635101526 -0.4012186923268129 0.6090712250288435
260 0.04863600084960198 -0.2421353042533607 0.33940730595256463
270 0.05390573346841277 -0.250440928483922 0.35825239542074755
280 0.05165377035395268 -0.24280163010327338 0.34610917081117876
290 0.06290709335451662 -0.29040787427871645 0.41622206098774966
300 0.06522936690184805 -0.3035630762761843 0.4340218100798804
310 0.05476369054437919 -0.2675230243183093 0.3770504054070677
320 0.02251599694928886 0.001802738865893612 0.04322925503268411
330 0.07066322835438912 -0.31535738270650404 0.45668383941528234
340 0.1318496229990734 -0.446146229881467 0.7098454758796139
350 0.11150099762083812 -0.4096033485750272 0.6326053438167034
360 0.09325516129097154 -0.36787285702301387 0.554383179604957
370 0.07890694123960616 -0.32996755707860204 0.4877814395578144
380 0.05040686816917123 -0.24643276482408621 0.34724650116242867
390 0.049722164547262346 -0.2663820537061132 0.3658263828006379
400 0.09428874492983927 -0.3965632438971628 0.5851407337568413
410 0.1064047865488607 -0.41530092364159404 0.6281104967393154
420 0.060843433723177597 -0.3002382676046742 0.42192513505102935
430 0.09062134135157278 -0.38501872037447665 0.5662614030776222
440 0.07717680442360562 -0.34174025104194633 0.4960938598891576
450 0.07437163990977992 -0.33846993657194974 0.48721321639150955
460 0.1014529112006587 -0.4139353336056881 0.6168411560070055
470 0.09119493476401418 -0.3983887875380226 0.5807786570660509
480 0.06459974346690858 -0.32770501854469314 0.45690450547851036
490 0.11466751155399141 -0.43221564661198414 0.6615506697199669
500 0.09687649519256657 -0.38743029998078804 0.5811832903659212




==> figures/cross-entropy-vs-length/dyck-2-3/dyck-2-3-test-rnn.dat <==
0 0.005275073395459913 -0.005049090460321794 0.01559923725124162
10 0.003284666524506269 -0.004403337095421362 0.010972670144433901
20 0.0012418164965660812 0.00017357689634827744 0.002310056096783885
30 0.001260285705875344 0.0002096460515806284 0.0023109253601700597
40 0.0012674325166856229 0.000205041457272255 0.0023298235760989905
50 0.0011671028237535872 0.00016426897469347022 0.002169936672813704
60 0.001214391984083779 0.00022703082673240587 0.0022017531414351525
70 0.03003184915775949 -0.4002968786433675 0.46036057695888644
80 0.05872953564279929 -0.5473387180416249 0.6647977893272234
90 0.058019607081201074 -0.5440615500641408 0.6601007642265428
100 0.08665222774292235 -0.6313316224679172 0.8046360779537619
110 0.05848208182466736 -0.5231541127901013 0.6401182764394361
120 0.0014303204896409184 -0.0020148425152427237 0.00487548349452456
130 0.0014648541944312318 -0.0019975261659751905 0.004927234554837654
140 0.0013120840465445525 0.00028552684014393243 0.0023386412529451724
150 0.0014632495866525861 -0.00030285422689631963 0.0032293534002014916
160 0.0013744451745010134 -0.00037505850218960213 0.003123948851191629
170 0.0012881870271900253 0.0002775656824941372 0.0022988083718859134
180 0.0013427423001660858 0.00033398103500478804 0.0023515035653273834
190 0.0020019664838001497 -0.006625319323163365 0.010629252290763665
200 0.033133078572395364 -0.4090869747755159 0.4753531319203067
210 0.06162937737092199 -0.552516561761331 0.675775316503175
220 0.028906347331264792 -0.3816213212520623 0.43943401591459186
230 0.002121331360329382 -0.011192359479630473 0.015435022200289236
240 0.0013050572156126415 0.0002957864176241047 0.0023143280136011784
250 0.02787122343085266 -0.38027133010526604 0.4360137769669714
260 0.029072547248884674 -0.38792202738288073 0.4460671218806501
270 0.0014860992606354913 0.00046870514313220816 0.0025034933781387745
280 0.0013960375853199 0.0004427845260959806 0.0023492906445438193
290 0.028465313175929933 -0.38596091079159617 0.442891537143456
300 0.029833516633758942 -0.3945550501979617 0.4542220834654796
310 0.0014229381536592011 0.0004185640895676432 0.0024273122177507593
320 0.03554859926743696 -0.4349535512575282 0.5060507497924022
330 0.0649924636881863 -0.5709258309266442 0.7009107583030169
340 0.036743248559862336 -0.43464967551521333 0.508136172634938
350 0.0012893134971609574 0.0003361646230974573 0.0022424623712244576
360 0.0013218970852904022 0.0003482654427815054 0.002295528727799299
370 0.001466585603510649 0.0004440676496644399 0.002489103557356858
380 0.0013574385557489068 0.0003530981335634234 0.0023617789779343903
390 0.05793658564047818 -0.5256075982829864 0.6414807695639428
400 0.08424887250981886 -0.6212214554044996 0.7897192004241372
410 0.08068285409219401 -0.6094834245727561 0.7708491327571441
420 0.056195914692184684 -0.5307292275328809 0.6431210569172502
430 0.08838317224800536 -0.6515832275824662 0.828349572078477
440 0.030919491602834144 -0.40517807945097645 0.4670170626566447
450 0.02791834987489045 -0.3783243254865018 0.4341610252362827
460 0.03138970244160723 -0.4004141796415073 0.4631935845247217
470 0.029353493389177632 -0.396391045519635 0.4550980322979903
480 0.03068702028615493 -0.4045361920153291 0.465910232587639
490 0.05994372129262913 -0.5379944184374928 0.6578818610227511
500 0.04746250840299393 -0.46803263605573653 0.5629576528617244




==> figures/cross-entropy-vs-length/dyck-2-3/dyck-2-3-test-transformer.dat <==
0 0.0705897284229286 -0.22003098162832324 0.36121043847418044
10 0.08588197078123423 -0.21396491724325856 0.385728858805727
20 0.16774782427371696 -0.3180263219003485 0.6535219704477825
30 0.19008756370136612 -0.32210067918200913 0.7022758065847414
40 0.21146517542415652 -0.29346479512579704 0.7163951459741101
50 0.26046574241058396 -0.28139507820981047 0.8023265630309784
60 0.24281199426139327 -0.22749791977752803 0.7131219083003146
70 0.28985662861461087 -0.23619351251611492 0.8159067697453366
80 0.3341233401359724 -0.2335756371327497 0.9018223174046944
90 0.29100068720952005 -0.2186531919282177 0.8006545663472577
100 0.2811812959091608 -0.19938256688769962 0.7617451587060212
110 0.2923245087552529 -0.20085477888922126 0.7855037963997271
120 0.319279603831779 -0.19785406996867316 0.8364132776322312
130 0.40439094954504157 -0.16619480882063048 0.9749767079107137
140 0.40724407565302967 -0.13831069057409506 0.9527988418801544
150 0.3527083489949328 -0.1350392052571363 0.8404559032470019
160 0.373837993364429 -0.15015324243951533 0.8978292291683734
170 0.3906899321715809 -0.12858365348583223 0.909963517828994
180 0.3999605949838363 -0.10914923162951817 0.9090704215971908
190 0.4117142951343118 -0.11849667618359239 0.941925266452216
200 0.3914666909889635 -0.12021002895044575 0.9031434109283727
210 0.41423206747997376 -0.07840264844196126 0.9068667834019088
220 0.44731574873381025 -0.08403119709554957 0.97866269456317
230 0.4379092244081622 -0.09415201134289258 0.969970460159217
240 0.40173533198445344 -0.07552792288583787 0.8789985868547447
250 0.44703657422136156 -0.07307477931418971 0.9671479277569128
260 0.44786599961146384 -0.09341683807791407 0.9891488373008417
270 0.42416321610411006 -0.09394857505392623 0.9422750072621464
280 0.4395993195405794 -0.06467931511084102 0.9438779541919998
290 0.4868717759973922 -0.028312206283931718 1.0020557582787162
300 0.5172963823212517 -0.022724273833878872 1.0573170384763824
310 0.5319798421983274 -0.016674304373947013 1.0806339887706018
320 0.4572800797317665 -0.018693120821634046 0.933253280285167
330 0.4469898922166022 -0.002492987112729439 0.8964727715459337
340 0.4523957057871632 0.010890591797125482 0.8939008197772009
350 0.44735149054349155 0.004403658938546828 0.8902993221484363
360 0.45913330123231216 -0.0089414024561007 0.927208004920725
370 0.45899205184801456 0.00024707795799178145 0.9177370257380373
380 0.43155080873832524 0.0013128093505646032 0.8617888081260858
390 0.43980921596010153 -0.0034671515061263647 0.8830855834263294
400 0.4879445923322981 -0.002892784112076441 0.9787819687766726
410 0.5199646486536317 0.02985235955185911 1.0100769377554042
420 0.5104950418290884 0.05051808784835382 0.9704719958098231
430 0.5107129481557298 0.0687109030529568 0.9527149932585027
440 0.47803753299997487 0.06205089728901597 0.8940241687109338
450 0.5214363297081401 0.08330607720849348 0.9595665822077868
460 0.5297178195582496 0.08527985735312704 0.9741557817633721
470 0.5137031704703451 0.05245377268519802 0.9749525682554921
480 0.5193710606966623 0.06108222941768765 0.977659891975637
490 0.5328096203151204 0.0904789221597268 0.9751403184705139
500 0.5334893519443179 0.09770438646718665 0.9692743174214491




==> figures/cross-entropy-vs-length/even-pairs/even-pairs-test-lstm.dat <==
0 4.665667089898129e-07 -1.173648847945064e-06 2.10678226592469e-06
10 2.3632220537071998e-07 -9.317829700084578e-07 1.4044273807498978e-06
20 1.4901153960429522e-08 -9.000196452000331e-09 3.880250437285938e-08
30 1.3707449782150424e-08 -9.546703590846205e-09 3.6961603155147054e-08
40 1.5428249237152358e-08 -8.591315547635555e-09 3.944781402194027e-08
50 1.703655926802524e-08 -8.169396995704728e-09 4.2242515531755205e-08
60 1.7258431870946815e-08 -7.907108281127202e-09 4.2423972023020834e-08
70 1.8330962375566453e-08 -6.685446012775146e-09 4.334737076390805e-08
80 1.937348952915979e-08 -6.417498580095127e-09 4.5164477638414704e-08
90 1.8891067349446475e-08 -6.994472653209956e-09 4.477660735210291e-08
100 1.8799099829160337e-08 -7.577456528097543e-09 4.517565618641822e-08
110 1.8526758754523655e-08 -7.738785957864848e-09 4.479230346691216e-08
120 1.916589419880546e-08 -6.87409823290504e-09 4.520588663051596e-08
130 1.8202254514590933e-08 -7.96709553357326e-09 4.4371604562755126e-08
140 1.7832473111241865e-08 -6.779415449601377e-09 4.2444361672085107e-08
150 1.9832095533644963e-08 -5.5551344648950775e-09 4.521932553218501e-08
160 2.0097225828224753e-08 -6.731010026166008e-09 4.692546168261551e-08
170 1.890603212195967e-08 -8.600408934766647e-09 4.641247317868598e-08
180 1.6909446328620212e-08 -9.031837398663778e-09 4.2850730055904205e-08
190 1.6049850053351505e-08 -8.376124298399194e-09 4.0475824405102204e-08
200 1.859181406584533e-08 -7.476943145510883e-09 4.466057127720154e-08
210 1.940865839917805e-08 -7.947540301896328e-09 4.676485710025243e-08
220 2.023444369836369e-08 -6.864425829343168e-09 4.733331322607055e-08
230 1.9687177365997794e-08 -7.18052367039001e-09 4.65548784023856e-08
240 1.9663100662185213e-08 -6.965925018769618e-09 4.6292126343140044e-08
250 2.1227335009844425e-08 -5.6483092018407826e-09 4.810297922152963e-08
260 1.7643315607524726e-08 -8.680378897781173e-09 4.396701011283062e-08
270 1.4026449328584244e-08 -1.00116262810655e-08 3.806452493823399e-08
280 1.5647269059342957e-08 -9.010977766061593e-09 4.0305515884747504e-08
290 1.6935364671999603e-08 -8.857366413997602e-09 4.272809575799681e-08
300 1.9261091747788772e-08 -7.724632567724217e-09 4.624681606330176e-08
310 2.102564053151216e-08 -5.837481709513346e-09 4.7888762772537667e-08
320 2.2798064740907882e-08 -4.105896993447175e-09 4.970202647526294e-08
330 1.8664202221655684e-08 -6.638203102378604e-09 4.396660754568997e-08
340 1.8299222890776454e-08 -7.698010452637215e-09 4.429645623419012e-08
350 1.8747523203013376e-08 -7.51937938042735e-09 4.5014425786454106e-08
360 2.0716810344593003e-08 -6.06086567649363e-09 4.749448636567964e-08
370 2.1106193671893066e-08 -5.739290822281486e-09 4.7951678166067613e-08
380 1.7250033095155055e-08 -7.879585557164884e-09 4.2379651747474995e-08
390 1.810268440484999e-08 -7.79747578027741e-09 4.400284458997739e-08
400 1.7472188472216867e-08 -8.564745237570255e-09 4.350912218200399e-08
410 1.7112617747273042e-08 -7.734710879895182e-09 4.1959946374441267e-08
420 2.0115822570593378e-08 -5.536061710386436e-09 4.576770685157319e-08
430 1.974454267287364e-08 -6.265288205800825e-09 4.575437355154811e-08
440 1.8586046066534332e-08 -7.412231534701788e-09 4.458432366777045e-08
450 1.629880672947815e-08 -8.699897066978279e-09 4.129751052593458e-08
460 1.6056000536094043e-08 -9.083354230923426e-09 4.119535530311151e-08
470 1.8188937938169005e-08 -7.99267469187132e-09 4.437055056820933e-08
480 2.072152620739257e-08 -6.12922785927722e-09 4.757228027406236e-08
490 1.978842925160453e-08 -6.988614935906142e-09 4.6565473439115196e-08
500 1.6473828255415063e-08 -8.625227796186094e-09 4.1572884307016224e-08




==> figures/cross-entropy-vs-length/even-pairs/even-pairs-test-rnn.dat <==
0 9.139482665164136e-07 -2.484933636137538e-06 4.312830169170365e-06
10 4.4683939989237704e-07 -1.971587848473091e-06 2.8652666482578453e-06
20 1.0924210803299587e-09 -1.8600588769061115e-10 2.370848048350529e-09
30 1.0613133471966092e-09 -2.2321651474158037e-10 2.3458432091347987e-09
40 1.1915240766636078e-09 -1.0967599856954369e-10 2.492724151896759e-09
50 1.2179583388846829e-09 -7.715907983067448e-11 2.5130757576000404e-09
60 1.2665856114863385e-09 -3.647055614578481e-11 2.5696417791184615e-09
70 1.357551332693849e-09 6.349743820242156e-11 2.651605227185276e-09
80 1.312921095419375e-09 2.7882142461016933e-11 2.5979600483777334e-09
90 1.2448805558963334e-09 -4.774713922549243e-11 2.537508251018159e-09
100 1.2597598015744137e-09 -3.616704770319053e-11 2.555686650852018e-09
110 1.222555744495332e-09 -6.854153689307683e-11 2.5136530258837408e-09
120 1.2639877306813033e-09 -2.7816765302483795e-11 2.5557922266650904e-09
130 1.198014403213163e-09 -8.838533478922646e-11 2.4844141412155526e-09
140 1.351287453055408e-09 5.489145638759876e-11 2.647683449723217e-09
150 1.4409095197091807e-09 1.5131152318305936e-10 2.730507516235302e-09
160 1.3375561274110004e-09 3.679256292384034e-11 2.6383196918981604e-09
170 1.1482203556520206e-09 -1.420650237790756e-10 2.438505735083117e-09
180 1.1451593496831381e-09 -1.4879619094755662e-10 2.439114890313833e-09
190 1.177560080597865e-09 -1.203665572817917e-10 2.475486718477522e-09
200 1.2359259344799982e-09 -5.011131978830342e-11 2.5219631887482997e-09
210 1.1871978826747366e-09 -9.335083814290581e-11 2.467746603492379e-09
220 1.2847982833186223e-09 -5.090893720557339e-12 2.574687460357802e-09
230 1.2593865469379472e-09 -3.161610967727443e-11 2.550389203553169e-09
240 1.296447831658827e-09 1.1196200484492662e-12 2.5917760432692048e-09
250 1.4360905629656581e-09 1.4598407188169246e-10 2.726197054049624e-09
260 1.1774853138668612e-09 -1.199197630229695e-10 2.474890390756692e-09
270 1.0067184221051792e-09 -2.685619627420479e-10 2.2819988069524065e-09
280 1.087284162247838e-09 -2.0731129828355079e-10 2.3818796227792268e-09
290 1.1779562536458434e-09 -1.1825234605021982e-10 2.4741648533419064e-09
300 1.3693326963671933e-09 8.114135633589537e-11 2.657524036398491e-09
310 1.4765970972731774e-09 1.9746267545367598e-10 2.755731519092679e-09
320 1.5531774159087894e-09 2.808993457630983e-10 2.8254554860544803e-09
330 1.3812916876649473e-09 8.897453710521125e-11 2.6736088382246835e-09
340 1.2203591940215795e-09 -6.500920466089218e-11 2.5057275927040514e-09
350 1.248272969792541e-09 -4.485595833966796e-11 2.5414018979247495e-09
360 1.328958086434438e-09 4.2099295076672355e-11 2.6158168777922036e-09
370 1.3076561018542703e-09 2.4780625101703908e-11 2.5905315786068365e-09
380 1.1883816241782272e-09 -1.036798543339681e-10 2.4804431026904226e-09
390 1.245531911578598e-09 -5.593819932219948e-11 2.5470020224793956e-09
400 1.1773354773813872e-09 -1.1752155105569267e-10 2.472192505818467e-09
410 1.2418829377181027e-09 -6.032708643759366e-11 2.544092961873799e-09
420 1.3725583208179725e-09 7.667301219748292e-11 2.668443629438462e-09
430 1.3399994576104334e-09 3.932046492698097e-11 2.640678450293886e-09
440 1.2673546801159128e-09 -3.541312890552101e-11 2.5701224891373465e-09
450 1.2075542830626882e-09 -8.948065810400384e-11 2.5045892242293804e-09
460 1.1492107172806205e-09 -1.3856629212597027e-10 2.4369877266872114e-09
470 1.144568965568509e-09 -1.3185115387753617e-10 2.420989085014554e-09
480 1.3643469198012189e-09 7.690678018883874e-11 2.651787059413599e-09
490 1.3522736023195834e-09 5.771202397649595e-11 2.646835180662671e-09
500 1.223548656522612e-09 -7.568492031811225e-11 2.5227822333633363e-09




==> figures/cross-entropy-vs-length/even-pairs/even-pairs-test-transformer.dat <==
0 7.399953876057015e-06 1.7923603899529792e-06 1.3007547362161052e-05
10 6.163104478727005e-06 2.0262041057452528e-06 1.0300004851708756e-05
20 4.854365717985044e-06 4.106043886026334e-06 5.602687549943754e-06
30 4.653806822066794e-06 4.070003066063333e-06 5.237610578070255e-06
40 4.650094137914373e-06 4.213378486843816e-06 5.0868097889849296e-06
50 4.775615040513842e-06 4.384115313513524e-06 5.167114767514161e-06
60 4.806826456957064e-06 4.2904093036892265e-06 5.323243610224901e-06
70 4.836943586235467e-06 4.255305164297567e-06 5.418582008173367e-06
80 4.820182649138321e-06 4.2159523832682415e-06 5.424412915008401e-06
90 4.8323943497161615e-06 4.262088003314528e-06 5.402700696117795e-06
100 4.832003166181191e-06 4.330459682597325e-06 5.333546649765057e-06
110 4.903823560727137e-06 4.3383315855073195e-06 5.469315535946955e-06
120 5.058839958543682e-06 4.452794523335859e-06 5.664885393751504e-06
130 5.033127544413495e-06 4.4426456533999604e-06 5.62360943542703e-06
140 4.897173593821817e-06 4.224531229877944e-06 5.5698159577656905e-06
150 4.879312583997477e-06 4.27600379842615e-06 5.4826213695688035e-06
160 4.936853665085138e-06 4.555231956137918e-06 5.318475374032358e-06
170 5.000301883605638e-06 4.727790497168974e-06 5.272813270042302e-06
180 5.163498985310957e-06 4.776541752705072e-06 5.5504562179168415e-06
190 5.3615304563566066e-06 4.917373281027493e-06 5.8056876316857205e-06
200 5.235306606238837e-06 4.6113137506900755e-06 5.859299461787599e-06
210 4.995864003651088e-06 4.284287989634598e-06 5.7074400176675776e-06
220 5.102855700442888e-06 4.409513351315928e-06 5.796198049569848e-06
230 5.241182890065679e-06 4.6258612263691876e-06 5.856504553762171e-06
240 5.303616643001483e-06 4.648117620866071e-06 5.959115665136895e-06
250 5.363474977944273e-06 4.638391884990345e-06 6.088558070898201e-06
260 5.301869377994667e-06 4.53683289185205e-06 6.066905864137283e-06
270 5.194399001559616e-06 4.558049674127202e-06 5.83074832899203e-06
280 5.116874459193627e-06 4.6349860641892915e-06 5.598762854197963e-06
290 5.1613803415178725e-06 4.67794943904477e-06 5.644811243990975e-06
300 5.319723730271971e-06 4.840509189152868e-06 5.7989382713910735e-06
310 5.412594640488189e-06 4.927877353658599e-06 5.897311927317779e-06
320 5.407572101776974e-06 4.835751281677116e-06 5.979392921876832e-06
330 5.331638362265569e-06 4.7084225867934506e-06 5.954854137737688e-06
340 5.1763356172528154e-06 4.575673834031563e-06 5.776997400474068e-06
350 5.135698795675941e-06 4.640394161700265e-06 5.631003429651618e-06
360 5.168832087422613e-06 4.724162825011922e-06 5.6135013498333045e-06
370 5.220710188285669e-06 4.735599549458012e-06 5.705820827113325e-06
380 5.29747861206343e-06 4.756267759393248e-06 5.8386894647336114e-06
390 5.3683335847725955e-06 4.841229503905258e-06 5.895437665639933e-06
400 5.389367690971751e-06 4.825859866511509e-06 5.952875515431992e-06
410 5.333119388179378e-06 4.802026747274391e-06 5.864212029084365e-06
420 5.2812545971960925e-06 4.837037970767125e-06 5.72547122362506e-06
430 5.353628823752003e-06 4.860415668109688e-06 5.846841979394319e-06
440 5.360554760680019e-06 4.72680818264501e-06 5.994301338715029e-06
450 5.292519307868833e-06 4.6216878963825415e-06 5.963350719355124e-06
460 5.088724300791924e-06 4.359566773280765e-06 5.817881828303082e-06
470 5.064857705018305e-06 4.413624719719328e-06 5.716090690317282e-06
480 5.198929630358835e-06 4.754168003527188e-06 5.643691257190482e-06
490 5.214171289721118e-06 4.762847867533628e-06 5.665494711908607e-06
500 5.229055136195076e-06 4.781596159196031e-06 5.676514113194122e-06




==> figures/cross-entropy-vs-length/first/first-test-lstm.dat <==
0 3.2925803569336817e-10 -1.7481318647523522e-09 2.4066479361390887e-09
10 1.9638278920793353e-10 -1.3580558122027308e-09 1.7508213906185979e-09
20 3.0521918143484944e-11 -3.1029267316347023e-12 6.414676301860459e-11
30 3.158473844917676e-11 -2.0027968095496952e-12 6.517227370790322e-11
40 3.146080640730886e-11 -2.1097148819175086e-12 6.503132769653522e-11
50 3.0948017308574105e-11 -2.5833138832840976e-12 6.447934850043231e-11
60 3.4318214726221164e-11 6.864336377175966e-13 6.794999581472473e-11
70 3.6251236337203945e-11 2.7143193490630856e-12 6.97881533253448e-11
80 3.609985596361246e-11 2.5515241994558327e-12 6.964818772776908e-11
90 3.62260601857947e-11 2.687245530118721e-12 6.976487484147068e-11
100 3.6916087743679214e-11 3.4376551523156293e-12 7.03945203350428e-11
110 3.661538273907683e-11 3.1088387752995125e-12 7.012192670285415e-11
120 3.46667930897322e-11 1.043971657288095e-12 6.828961452217631e-11
130 3.557919553927847e-11 1.996711304391015e-12 6.916167977416593e-11
140 3.55994802645058e-11 2.018195817042921e-12 6.918076471196869e-11
150 3.347440248432988e-11 -1.6368998594555524e-13 6.711249495460531e-11
160 3.10509158830795e-11 -2.4879064980620572e-12 6.458973826422105e-11
170 3.3146230543488253e-11 -4.886685767674339e-13 6.678112966374394e-11
180 3.333269856469807e-11 -3.0441452457099346e-13 6.696981165396713e-11
190 2.968104061140675e-11 -3.723868472755755e-12 6.308594969556926e-11
200 2.789536061492275e-11 -5.249266713094173e-12 6.103998794293968e-11
210 3.167900185701852e-11 -1.902403818636721e-12 6.526040753267376e-11
220 3.4255747894248423e-11 6.228837345109711e-13 6.788861205398588e-11
230 3.618010520807976e-11 2.6377302153528906e-12 6.972248020080663e-11
240 3.300384179786098e-11 -6.287010977967771e-13 6.663638469351874e-11
250 3.175223376024963e-11 -1.8333435620178433e-12 6.533781108251711e-11
260 3.18847940085913e-11 -1.7079209570494755e-12 6.547750897423208e-11
270 3.4273115922868546e-11 6.406754812095482e-13 6.790555636452754e-11
280 3.433922829247649e-11 7.081013756653345e-13 6.797035520928763e-11
290 3.705623564237396e-11 3.5918905535906407e-12 7.052058073115728e-11
300 3.72610331122444e-11 3.818232413290912e-12 7.070383381119789e-11
310 3.535946851855566e-11 1.7650914317024992e-12 6.895384560540882e-11
320 3.240399274722022e-11 -1.2117799529128744e-12 6.601976544735332e-11
330 3.042672060703293e-11 -3.0580355651693733e-12 6.391147677923522e-11
340 3.0947353533983256e-11 -2.583258469462595e-12 6.447796553742911e-11
350 3.171623529283986e-11 -1.867231284524721e-12 6.529970187020445e-11
360 3.15052669928094e-11 -2.065463913439256e-12 6.507599789905806e-11
370 3.381272719357803e-11 1.7474394594802788e-13 6.745071044120803e-11
380 3.5490093120941535e-11 1.9026587336677772e-12 6.907752750821529e-11
390 3.412595005292762e-11 4.910464647195671e-13 6.776085364113567e-11
400 3.2279306332249505e-11 -1.331660327487298e-12 6.589027299198631e-11
410 3.487125684195552e-11 1.255420785440914e-12 6.848709289847013e-11
420 3.4450958356879506e-11 8.22337109398722e-13 6.807957960436029e-11
430 3.54088781488133e-11 1.8170668462965685e-12 6.900068945133003e-11
440 3.708432118298424e-11 3.6228504405790513e-12 7.054579192538943e-11
450 3.380252243423962e-11 1.6449013639278676e-13 6.744055473208645e-11
460 3.266809085531111e-11 -9.563411409400315e-13 6.629252285156226e-11
470 3.613016675964155e-11 2.5841490854925315e-12 6.967618443379057e-11
480 3.4829174727438747e-11 1.2118226846145217e-12 6.844652677026297e-11
490 3.186799435450638e-11 -1.7238211860640202e-12 6.545980989507677e-11
500 3.114670513531064e-11 -2.3993229352887524e-12 6.469273320591002e-11




==> figures/cross-entropy-vs-length/first/first-test-rnn.dat <==
0 0.0019331381168151086 -0.0027447964253867526 0.00661107265901697
10 0.0010935831360043835 -0.002514258900658292 0.004701425172667059
20 4.4263844780576424e-05 2.071463572567582e-05 6.781305383547703e-05
30 4.2441166546300415e-05 2.0191946854622716e-05 6.469038623797812e-05
40 4.483416548147808e-05 2.1254353274027646e-05 6.841397768892851e-05
50 4.652851414903125e-05 2.2405243043807807e-05 7.06517852542547e-05
60 4.364743933429697e-05 2.0434606119153008e-05 6.686027254944092e-05
70 4.328301821763851e-05 1.9821445219622724e-05 6.67445912156543e-05
80 4.473218829910521e-05 2.1265709073056673e-05 6.819866752515375e-05
90 4.315031754884284e-05 2.028136833082366e-05 6.601926676686201e-05
100 4.250073946493033e-05 2.0220721405835774e-05 6.478075752402489e-05
110 4.264984532565639e-05 2.0157623036183314e-05 6.514206761512946e-05
120 4.2867264233775615e-05 1.9285138599021873e-05 6.644938986852936e-05
130 4.419170733609253e-05 2.0667677698596728e-05 6.771573697358833e-05
140 4.337767790879004e-05 2.1346327131113632e-05 6.540902868646645e-05
150 4.281674053167879e-05 2.1355292710152992e-05 6.427818835320458e-05
160 4.3862417542086506e-05 2.0886717981281202e-05 6.683811710289181e-05
170 4.586113541225176e-05 2.2061659193740078e-05 6.966061163076343e-05
180 4.739329167271287e-05 2.29039384559166e-05 7.188264488950914e-05
190 4.519882987533849e-05 2.065624124022604e-05 6.974141851045094e-05
200 4.599541201215044e-05 2.089583758616555e-05 7.109498643813532e-05
210 4.637881093268572e-05 2.162232937086454e-05 7.11352924945069e-05
220 4.4787809819262365e-05 2.1114618097661898e-05 6.846100154086284e-05
230 4.407907794908776e-05 2.0433213706434052e-05 6.772494219174147e-05
240 4.387130894549114e-05 2.1318117317162964e-05 6.64245005738193e-05
250 4.2891750313726765e-05 2.1287452208849056e-05 6.449604841860448e-05
260 4.1737365355699704e-05 1.9970319955766458e-05 6.350441075563295e-05
270 4.348817160376402e-05 2.0346144671235496e-05 6.663019853629255e-05
280 4.5237296262712334e-05 2.115734775468858e-05 6.93172447707361e-05
290 4.5346917319880364e-05 2.1638777080244914e-05 6.905505755951581e-05
300 4.3986327018967876e-05 2.0885449273633088e-05 6.708720476430267e-05
310 4.500803256950201e-05 2.102002145079411e-05 6.899604368820991e-05
320 4.540309111205615e-05 2.1823255137297354e-05 6.898292708681495e-05
330 4.651252825009688e-05 2.2308298352540932e-05 7.071675814765283e-05
340 4.6578843903262165e-05 2.19994487487118e-05 7.115823905781253e-05
350 4.6206440510147895e-05 2.2626528379243516e-05 6.978635264105228e-05
360 4.703415358629328e-05 2.3627068477976208e-05 7.044123869461035e-05
370 4.597783556984318e-05 2.3167475004889524e-05 6.878819613479683e-05
380 4.674561456474102e-05 2.307339033447964e-05 7.04178387950024e-05
390 4.693542547796173e-05 2.2159440750634604e-05 7.171141020528886e-05
400 4.4547934641116745e-05 2.0531482014170525e-05 6.856438726806296e-05
410 4.34459751034253e-05 2.0036295595214222e-05 6.685565461163638e-05
420 4.3303630197930246e-05 2.039694996621305e-05 6.621031042964745e-05
430 4.431497025629115e-05 2.013874072297025e-05 6.849119978961205e-05
440 4.358651057395391e-05 1.9696331704447424e-05 6.74766894434604e-05
450 4.266292104680693e-05 2.0108992447303095e-05 6.521684964631077e-05
460 4.3129909508584555e-05 2.0906007103463467e-05 6.535381191370564e-05
470 4.58333690521276e-05 2.232721127518978e-05 6.933952682906542e-05
480 4.466125593570667e-05 2.0901457348667796e-05 6.842105452274555e-05
490 4.283894208799067e-05 2.0038044340542292e-05 6.563983983543905e-05
500 4.3568530953861126e-05 2.1000159108273522e-05 6.613690279944873e-05




==> figures/cross-entropy-vs-length/first/first-test-transformer.dat <==
0 3.09495990735177e-05 2.2583202459324883e-05 3.9315995687710516e-05
10 2.9315434346699476e-05 2.2815681835102604e-05 3.581518685829635e-05
20 2.7075647482744996e-05 2.6571467000952957e-05 2.7579827964537034e-05
30 2.6785042943326214e-05 2.6389868750564882e-05 2.7180217136087547e-05
40 2.718790825316251e-05 2.6459046866386455e-05 2.7916769639938567e-05
50 2.7880717498192096e-05 2.727748777045828e-05 2.8483947225925912e-05
60 2.8390963842581977e-05 2.779008081121031e-05 2.8991846873953645e-05
70 2.8973080094429568e-05 2.7993005221615598e-05 2.995315496724354e-05
80 2.9411137279012333e-05 2.8193015996243053e-05 3.062925856178161e-05
90 2.9361798451879086e-05 2.822956125662305e-05 3.0494035647135122e-05
100 2.9473264713977606e-05 2.8255315583743277e-05 3.069121384421194e-05
110 3.0727611060562826e-05 2.8707879629559758e-05 3.274734249156589e-05
120 3.1706952894315955e-05 2.8928737327438686e-05 3.448516846119322e-05
130 3.173707646580554e-05 2.9001976628919065e-05 3.447217630269202e-05
140 3.103935795165588e-05 2.878709319793788e-05 3.3291622705373875e-05
150 3.075856809850737e-05 2.873940026991831e-05 3.277773592709643e-05
160 3.124932889797172e-05 2.9208674871338716e-05 3.328998292460473e-05
170 3.174184108147307e-05 2.9425349697182317e-05 3.405833246576382e-05
180 3.3806587072666096e-05 2.8491099286777654e-05 3.912207485855454e-05
190 3.508661999755228e-05 2.9283673417259074e-05 4.088956657784549e-05
200 3.328395959681252e-05 2.938955862815279e-05 3.717836056547225e-05
210 3.191850311002746e-05 2.9225712639401753e-05 3.4611293580653173e-05
220 3.1450880335821715e-05 2.9571406998721125e-05 3.33303536729223e-05
230 3.22804973418695e-05 3.026691155543136e-05 3.429408312830764e-05
240 3.338265209232253e-05 3.080523810554683e-05 3.596006607909823e-05
250 3.4135866422798034e-05 3.138570374746544e-05 3.688602909813063e-05
260 3.4914898282795334e-05 3.1819031263276034e-05 3.8010765302314634e-05
270 3.494642182972111e-05 3.123122624710841e-05 3.866161741233381e-05
280 3.4753536719260104e-05 3.128395588283342e-05 3.8223117555686786e-05
290 3.662984888256094e-05 3.281697005919569e-05 4.0442727705926195e-05
300 4.0749052370814844e-05 3.1912162755197586e-05 4.95859419864321e-05
310 4.603143615261002e-05 2.4536512589265643e-05 6.75263597159544e-05
320 0.00011180686306033749 -0.0007884371856282399 0.0010120509117489149
330 0.00011442808955969246 -0.0008276380946277482 0.001056494273747133
340 3.912110803867108e-05 3.2137388273164855e-05 4.610482780417731e-05
350 3.862445954014436e-05 3.2598528354988973e-05 4.465039072529975e-05
360 4.1687969390229075e-05 3.297904489540411e-05 5.039689388505404e-05
370 4.426681973737389e-05 3.337072065547239e-05 5.5162918819275396e-05
380 4.6644448273315375e-05 3.0099750572239195e-05 6.318914597439156e-05
390 4.4197318338730556e-05 2.8337929912404942e-05 6.005670676505617e-05
400 3.891524114934704e-05 3.2954121205774926e-05 4.487636109291916e-05
410 3.842926779301735e-05 3.27073223360962e-05 4.41512132499385e-05
420 4.162826557904662e-05 2.827490235653308e-05 5.498162880156016e-05
430 4.987395170081238e-05 1.6935705612217296e-05 8.281219778940746e-05
440 5.039035821072303e-05 1.7994990414356706e-05 8.278572600708935e-05
450 4.5645380624791424e-05 2.8187837271503075e-05 6.310292397807978e-05
460 4.253022720709291e-05 2.7564366547954453e-05 5.749608786623137e-05
470 4.048192185682301e-05 3.119879887596062e-05 4.97650448376854e-05
480 4.316316164831169e-05 2.93824026499145e-05 5.6943920646708886e-05
490 5.342913837838833e-05 1.9054670244816202e-05 8.780360651196046e-05
500 6.0366594880179036e-05 1.6527186378287233e-05 0.00010420600338207084




==> figures/cross-entropy-vs-length/majority/majority-test-lstm.dat <==
0 0.0003843138718926079 -0.00019606517901045814 0.0009646929227956739
10 0.00027178691906838454 -0.00019614427625575323 0.0007397181143925223
20 0.00018806190581144197 -0.0002467276605149391 0.000622851472137823
30 0.000239834877101629 -0.00030896111387741765 0.0007886308680806757
40 0.0002760939478361836 -0.0003499158764653077 0.0009021037721376749
50 0.00028639032699073947 -0.00035393830757130115 0.0009267189615527801
60 0.0002718859782140094 -0.0002508675389621274 0.0007946394953901462
70 0.00025704081073667906 -0.00026189675036063616 0.0007759783718339942
80 0.00025115522988672573 -0.0003789682362060269 0.0008812786959794784
90 0.00026556942257801 -0.0003422666673827229 0.000873405512538743
100 0.00027310461352814797 -0.0002205309827220026 0.0007667402097782986
110 0.0002721078554562458 -0.0002089037617493121 0.0007531194726618036
120 0.00025496873879859414 -0.0001882681941857539 0.0006982056717829421
130 0.0002235220561645362 -0.00017900528490509936 0.0006260493972341717
140 0.00019470455124974252 -0.00016416073846838727 0.0005535698409678723
150 0.0002885037903829345 -0.000407267851676466 0.0009842754324423351
160 0.0002720115570921559 -0.00040231943756384426 0.000946342551748156
170 0.00019449213394976357 -0.00016587247729871914 0.0005548567451982463
180 0.00024589783368775476 -0.00017364277193861205 0.0006654384393141215
190 0.03301418916152849 -0.4266715911511169 0.4926999694741739
200 0.030702675695273438 -0.4125810814039086 0.4739864327944555
210 0.00022985276024758373 -0.00014690790010660402 0.0006066134206017715
220 0.029866873420107323 -0.39364568467293554 0.45337943151315013
230 0.02875432628312376 -0.3867669980156236 0.4442756505818711
240 0.0002147012892906145 -0.00014558715643518943 0.0005749897350164184
250 0.00021471749646240679 -0.00014758589834859158 0.0005770208912734052
260 0.0001961308630691831 -0.00013573176154487983 0.000527993487683246
270 0.0002666875203318603 -0.0002296846374439703 0.0007630596781076909
280 0.000272160620127137 -0.00022176343813305835 0.0007660846783873324
290 0.00020856075118616147 -0.0002057727498781745 0.0006228942522504974
300 0.00018649134469257857 -0.00014183262233287896 0.0005148153117180361
310 0.000201534206816608 -0.00014922446936699175 0.0005522928830002077
320 0.00019142817892345979 -0.00011840588686366828 0.0005012622447105879
330 0.00018658928653773424 -0.00011980773649423855 0.000492986309569707
340 0.00019007800456675566 -0.00014357000098567919 0.0005237260101191905
350 0.0002149914320864646 -0.00013685048070408962 0.0005668333448770189
360 0.00021518451715600546 -0.0001246315395978653 0.0005550005739098762
370 0.00020383844795187586 -0.00010942688794572463 0.0005171037838494763
380 0.00020637494347013402 -0.00012553678064224834 0.0005382866675825164
390 0.00019083521915725778 -0.00018020996057676363 0.0005618803988912792
400 0.00019994680688274947 -0.0004980782965428156 0.0008979719103083146
410 0.00018798962610528188 -0.0004924371755065241 0.000868416427717088
420 0.00016404663689947348 -0.00010848197029966029 0.00043657524409860724
430 0.00016004338659256703 -0.00010361457204421771 0.0004237013452293518
440 0.00018843856226784166 -0.0002677500356222281 0.0006446271601579114
450 0.00018720478352122948 -0.0002729115641215881 0.000647321131164047
460 0.00016467016543734084 -0.0001255233486153747 0.00045486367949005636
470 0.0002094751176490769 -0.00020440600012313495 0.0006233562354212887
480 0.00021638991600721977 -0.00019698038789978751 0.0006297602199142271
490 0.00018100303123437877 -0.00013055133530053787 0.0004925573977692954
500 0.00015157826924351128 -0.00012258187511622357 0.0004257384136032461




==> figures/cross-entropy-vs-length/majority/majority-test-rnn.dat <==
0 0.02882900975796824 -0.03034819923768227 0.08800621875361875
10 0.01705262743805712 -0.02923081710275135 0.0633360719788656
20 0.024180340157079965 -0.2941440804356876 0.3425047607498476
30 0.07476233243924232 -0.5399983367335082 0.6895230016119929
40 0.10616591540513452 -0.6064553986924565 0.8187872295027255
50 0.08410893929785945 -0.49020786895806856 0.6584257475537875
60 0.08645529463512099 -0.5632848711808764 0.7361954604511185
70 0.08879234028221944 -0.6274042045737813 0.8049888851382201
80 0.0723565680596187 -0.5896446192667095 0.7343577553859468
90 0.2092073599944017 -0.8954981601201331 1.3139128801089366
100 0.32578773714547943 -1.0357750435565178 1.6873505178474766
110 0.22069388643618973 -0.8865093811718207 1.3278971540442002
120 0.2859389774295252 -1.0015801711481076 1.5734581260071578
130 0.2388667924796419 -0.9412338374461424 1.4189674224054263
140 0.08128392892176635 -0.5915164650516044 0.7540843228951372
150 0.24412876854163654 -0.8833962800846255 1.3716538171678985
160 0.23751900495941905 -0.881190652289264 1.3562286622081021
170 0.1292288123829205 -0.7416490320855367 1.0001066568513777
180 0.16169538441245895 -0.756419724457515 1.0798104932824328
190 0.14561602678440977 -0.766789863247504 1.0580219168163234
200 0.24037042585599996 -0.9505157546642247 1.4312566063762246
210 0.24012049848234335 -0.9786669805697799 1.4589079775344664
220 0.1840871336107517 -0.8395222451876765 1.2076965124091799
230 0.12068132465519994 -0.7085820079466087 0.9499446572570087
240 0.3020560901518455 -1.0882402195758079 1.6923523998794987
250 0.40887068276259875 -1.155222933869092 1.9729642993942895
260 0.28793897930611906 -1.0086483265358896 1.5845262851481279
270 0.6233925030971205 -1.3299672156223492 2.57675222181659
280 0.6268713085527803 -1.2996429027572773 2.553385519862838
290 0.435820657185026 -1.1519652268355145 2.0236065412055666
300 0.3158345985004004 -1.075766701559842 1.7074358985606426
310 0.3779663139247919 -1.174151197556093 1.930083825405677
320 0.3206123783212962 -1.1120908084471752 1.7533155650897676
330 0.23847257309049988 -0.9922135456039957 1.4691586917849955
340 0.3066769867088802 -1.0852912974564237 1.698645270874184
350 0.49067584884752974 -1.1934285938705655 2.174780291565625
360 0.606860054971156 -1.225597835465192 2.4393179454075042
370 0.6622341670345855 -1.2997904710488832 2.624258805118054
380 0.5803413697528109 -1.2612717157217253 2.421954455227347
390 0.4952338279684321 -1.203616449700528 2.1940841056373923
400 0.390499426518877 -1.1353026664117216 1.9163015194494757
410 0.2692278181287535 -0.9429044435806657 1.4813600798381727
420 0.4256880480166324 -1.147079660394251 1.998455756427516
430 0.4011620918392431 -1.1482829627447697 1.950607146423256
440 0.42945856755967576 -1.206277161127319 2.0651942962466707
450 0.5431977214856146 -1.3001600050270183 2.3865554479982474
460 0.5790324499966422 -1.2691591631652448 2.427224063158529
470 0.5635029375470761 -1.211899167141278 2.3389050422354303
480 0.5322405953041529 -1.231978494615947 2.296459685224253
490 0.47958625712136366 -1.2171834048433758 2.1763559190861033
500 0.4894794054730865 -1.2256383418840273 2.2045971528302




==> figures/cross-entropy-vs-length/majority/majority-test-transformer.dat <==
0 8.828826458999269e-06 -6.484176915426751e-05 8.249942207226604e-05
10 0.00012047899256583322 -0.0010873046254474875 0.0013282626105791538
20 0.0009400998270827377 -0.005620070275846472 0.007500269930011948
30 0.004046987221796652 -0.025792714950015234 0.03388668939360854
40 0.008738991773890915 -0.047747206751459326 0.06522519029924115
50 0.00845997539142486 -0.04633921397600572 0.06325916475885543
60 0.004919019370499957 -0.022838036592548523 0.03267607533354844
70 0.006128444845063693 -0.025168236558413836 0.03742512624854122
80 0.011077085301197305 -0.04400944574515688 0.0661636163475515
90 0.015426035627341086 -0.07055008884842677 0.10140216010310894
100 0.017731140055352684 -0.10289312018090559 0.13835540029161095
110 0.02251895908431716 -0.1590107562886067 0.20404867445724104
120 0.02706726573818303 -0.18514955594363963 0.23928408742000568
130 0.015265943974741734 -0.1381466692031021 0.16867855715258556
140 0.0034072225408888703 -0.014107836340092998 0.020922281421870737
150 0.01835063660209801 -0.1357469688582169 0.17244824206241294
160 0.017713540080950697 -0.13296097447096453 0.1683880546328659
170 0.010653391332696485 -0.0713220528926259 0.09262883555801886
180 0.010910376043113222 -0.07695241215431523 0.09877316424054167
190 0.015937162038184197 -0.11518053552067588 0.14705485959704429
200 0.014994816679622613 -0.08882677750899284 0.11881641086823808
210 0.014579570417880855 -0.0423320176409537 0.07149115847671542
220 0.03310850430857808 -0.2060417485104954 0.2722587571276516
230 0.03054738715187068 -0.20229127473436173 0.2633860490381031
240 0.00988253102288015 -0.03050736618755255 0.05027242823331285
250 0.00864628548327213 -0.030205031058243775 0.04749760202478803
260 0.008251631838719147 -0.0375011748419709 0.05400443851940919
270 0.018430316841978125 -0.07094372043232103 0.10780435411627728
280 0.01551359450201762 -0.06761397897773502 0.09864116798177028
290 0.00943809478316355 -0.054138171590466445 0.07301436115679355
300 0.00945600647303594 -0.040250865590217774 0.059162878536289654
310 0.011651141097071918 -0.037215822286194945 0.06051810448033878
320 0.008112841165652985 -0.02762004265945131 0.043845724990757284
330 0.009284066569833839 -0.06403684228447057 0.08260497542413825
340 0.0195125448742418 -0.09974885248045896 0.13877394222894257
350 0.016948775486365853 -0.08431758085156596 0.11821513182429766
360 0.00560819925844566 -0.01894383157061278 0.030160230087504104
370 0.009472249484024545 -0.028828137896519702 0.04777263686456879
380 0.029144731424432708 -0.18528490750799706 0.2435743703568625
390 0.034450162035407274 -0.1939167131523938 0.26281703722320837
400 0.025721426219569528 -0.1661469213612949 0.21758977380043396
410 0.02545041405339506 -0.1561745841496935 0.20707541225648365
420 0.013548464080074266 -0.05180535700068861 0.07890228516083714
430 0.007913796587848252 -0.02384801686599424 0.03967561004169074
440 0.014409773265355946 -0.06389392934235696 0.09271347587306886
450 0.010740435543093086 -0.06231113930092889 0.08379201038711506
460 0.00621656086322204 -0.016391661384883627 0.02882478311132771
470 0.01659793105109383 -0.09401061022251755 0.12720647232470522
480 0.018293051371074696 -0.0976694805498032 0.1342555832919526
490 0.017496309503715956 -0.09688799140738924 0.13188061041482116
500 0.007724235871829243 -0.02132564953327179 0.03677412127693028




==> figures/cross-entropy-vs-length/marked-copy/marked-copy-test-lstm.dat <==
0 0.13258136285118538 -0.3823039544774809 0.6474666801798517
10 0.11563908796165591 -0.3729542132759728 0.6042323891992846
20 0.1378628146979544 -0.4075490822344735 0.6832747116303822
30 0.15103844666610594 -0.4113638620126134 0.7134407553448252
40 0.10423835791909515 -0.30051144228243765 0.5089881581206279
50 0.14226647745340298 -0.28445420662575877 0.5689871615325648
60 0.16791057340800764 -0.29294796604235046 0.6287691128583657
70 0.1772643700672712 -0.2848405935569368 0.6393693336914792
80 0.17402651480266026 -0.29243808057918275 0.6404911101845033
90 0.1564619429073892 -0.2766961968791908 0.5896200826939693
100 0.13984551801256936 -0.25266903362527526 0.5323600696504139
110 0.15230584952665205 -0.2804499441281841 0.5850616431814881
120 0.24150736323174307 -0.34971472980185325 0.8327294562653393
130 0.21603705604142004 -0.3267266242869819 0.7588007363698219
140 0.17671615714803704 -0.29491026873049164 0.6483425830265657
150 0.21452992638148885 -0.3102288553589385 0.7392887081219162
160 0.1847949375708898 -0.27624048995319417 0.6458303650949738
170 0.173116922004139 -0.24824408764918973 0.5944779316574678
180 0.1776446923227508 -0.2458902092784742 0.6011795939239758
190 0.15942748081015082 -0.23879958322720626 0.5576545448475079
200 0.18613336587785392 -0.28827226060927913 0.660538992364987
210 0.18990866389030064 -0.2930990016293922 0.6729163294099935
220 0.1365235679206394 -0.2258624079910876 0.4989095438323664
230 0.22481490476946137 -0.3018097040526729 0.7514395135915957
240 0.22647035838161383 -0.2861692828698255 0.7391099996330532
250 0.12221990930645363 -0.17299656147239603 0.41743638008530326
260 0.17819079883555147 -0.27161273992074 0.627994337591843
270 0.211412243345842 -0.2969441060806616 0.7197685927723455
280 0.23749139365078747 -0.3118613182291607 0.7868441055307356
290 0.22097548624535776 -0.2909342113735166 0.7328851838642322
300 0.15975269109010695 -0.23243243843932163 0.5519378206195356
310 0.169819370825898 -0.25458529168540467 0.5942240333372006
320 0.20131194813025965 -0.2839456676935589 0.6865695639540782
330 0.20055998893094665 -0.2847921753197896 0.685912153181683
340 0.1914151740503741 -0.27780948592448573 0.6606398340252339
350 0.16468138571339425 -0.25284964297204654 0.582212414398835
360 0.1466336666235646 -0.24267331594745847 0.5359406491945877
370 0.14680141951943854 -0.24543150857770968 0.5390343476165868
380 0.13038667159502587 -0.20667370523044137 0.4674470484204931
390 0.1586928610016124 -0.24105069470236595 0.5584364167055907
400 0.16370978226715868 -0.2543084865742009 0.5817280511085183
410 0.17299478532562793 -0.2712595266319977 0.6172490972832536
420 0.2348800207293311 -0.30262819223456394 0.7723882336932262
430 0.1961228492571481 -0.2793035225184508 0.671549221032747
440 0.17117542769954103 -0.25410762090967676 0.5964584763087588
450 0.19967040933193045 -0.27192831931008155 0.6712691379739425
460 0.2316234747154845 -0.30547325991730734 0.7687202093482763
470 0.19436570732957786 -0.28096539367397366 0.6696968083331294
480 0.13760271582338546 -0.21211178085671356 0.4873172125034845
490 0.1964646329727079 -0.2740450189683926 0.6669742849138084
500 0.21916928334334462 -0.2970995921822862 0.7354381588689755




==> figures/cross-entropy-vs-length/marked-copy/marked-copy-test-rnn.dat <==
0 0.13003614538413757 -0.3626957105808617 0.6227680013491369
10 0.12670203892374846 -0.33012919581766564 0.5835332736651625
20 0.15170881107449533 -0.3320746286667582 0.6354922508157488
30 0.1534471050588693 -0.3384058863123811 0.6453000964301197
40 0.10352708105390994 -0.2833637792210139 0.4904179413288338
50 0.14342654064679758 -0.3463524700104451 0.6332055513040403
60 0.1660861523449421 -0.36863752087334056 0.7008098255632247
70 0.17428180945746471 -0.36818587941056824 0.7167494983254977
80 0.17303352199849628 -0.37694599833535347 0.7230130423323461
90 0.15193620283861417 -0.3531128570298391 0.6569852627070675
100 0.13124914583005862 -0.3220943355972228 0.5845926272573401
110 0.14818555198202085 -0.35386730091209095 0.6502384048761327
120 0.2540722575184761 -0.43844055222208217 0.9465850672590344
130 0.22250849743365148 -0.4160413127525873 0.8610583076198903
140 0.17515003846343516 -0.3757194423795073 0.7260195193063775
150 0.21654718697513684 -0.39907745043765597 0.8321718243879297
160 0.1804942489332623 -0.3659435080383381 0.7269320059048626
170 0.16247223909176775 -0.3417659742031818 0.6667104523867173
180 0.16512583616947263 -0.3442175893616406 0.6744692617005859
190 0.14673782896478565 -0.3360219658340718 0.6294976237636432
200 0.1861188062016041 -0.3938150574710379 0.766052669874246
210 0.19092483352392148 -0.3982174624088987 0.7800671294567416
220 0.12297568307036445 -0.31603118433549804 0.5619825504762269
230 0.22653528186843622 -0.4140238706624524 0.8670944343993248
240 0.2244710763350376 -0.4002463325297475 0.8491884851998227
250 0.10109926610375228 -0.2529576896768734 0.455156221884378
260 0.17454777103155217 -0.3746288781972321 0.7237244202603365
270 0.21402160723738492 -0.40898048070342996 0.8370236951781999
280 0.24617911724076755 -0.4276443804418445 0.9200026149233796
290 0.221842072060648 -0.40322707786442635 0.8469112219857223
300 0.1463997568935156 -0.32930748065559495 0.6221069944426261
310 0.16122917911775833 -0.36055318782519363 0.6830115460607104
320 0.19861729500127268 -0.3928038428377061 0.7900384328402514
330 0.19793433326633036 -0.39300300709130565 0.7888716736239664
340 0.1858888635630006 -0.38422141920182096 0.7559991463278222
350 0.15352043456802464 -0.3488291832390997 0.6558700523751491
360 0.13627346872704701 -0.3349702314803804 0.6075171689344745
370 0.1377374123543354 -0.33542815308762014 0.6109029777962909
380 0.11284409484794836 -0.29492764824448714 0.5206158379403838
390 0.145885977911235 -0.3407127667670654 0.6324847225895354
400 0.15501279448243704 -0.35142467976422426 0.6614502687290984
410 0.1683190482113283 -0.3678192493729615 0.704457345795618
420 0.23982759301745615 -0.41415401877055846 0.8938092048054708
430 0.19283820235699264 -0.3869175052854964 0.7725939099994817
440 0.16207830078228955 -0.3556404792456469 0.679797080810226
450 0.19540924601098325 -0.38048635420692184 0.7713048462288883
460 0.23767654942693534 -0.41734274812512034 0.892695846978991
470 0.19080362693165187 -0.38664229377900605 0.7682495476423098
480 0.12152450498607424 -0.30004646786436523 0.5430954778365137
490 0.19206830991312787 -0.3809511685320288 0.7650877883582845
500 0.22112993734706307 -0.4065863192007724 0.8488461938948986




==> figures/cross-entropy-vs-length/marked-copy/marked-copy-test-transformer.dat <==
0 0.1688755572137266 -0.28629695403583705 0.6240480684632903
10 0.155218851099783 -0.2442318386072404 0.5546695408068064
20 0.19461757977803548 -0.25188771850059566 0.6411228780566666
30 0.2810034426154146 -0.290236068062866 0.8522429532936953
40 0.34102231986708376 -0.27765900711541913 0.9597036468495866
50 0.3484223515177384 -0.2783272923262479 0.9751719953617248
60 0.3210055756941438 -0.303136164459742 0.9451473158480296
70 0.32884867644378907 -0.3190424307439676 0.9767397836315457
80 0.33893243357460334 -0.34228676643062317 1.0201516335798297
90 0.3248994015157223 -0.35605183602455537 1.0058506390559998
100 0.3278812420762837 -0.35183259108922543 1.0075950752417928
110 0.36124381385928955 -0.35618395807021336 1.0786715857887925
120 0.45876003885824307 -0.3622155185273342 1.2797355962438204
130 0.44852431364562534 -0.3746628955891436 1.2717115228803944
140 0.3960069219393683 -0.3861338454730508 1.1781476893517875
150 0.38112551744769113 -0.3819643969315652 1.1442154318269475
160 0.30192502866188686 -0.3687190727012275 0.9725691300250012
170 0.3298434255335798 -0.37032565018355657 1.0300125012507162
180 0.39350506690345277 -0.3670863596024928 1.1540964934093982
190 0.39385715921466447 -0.36045241656879623 1.1481667349981253
200 0.41016715188180247 -0.3832504047919933 1.2035847085555982
210 0.42751128998322363 -0.4027612184750411 1.2577837984414884
220 0.3873992585710117 -0.41316209354092254 1.187960610682946
230 0.5301377142419168 -0.3792161058242879 1.4394915343081216
240 0.4826802629051288 -0.3777046911157306 1.343065216925988
250 0.3027195334434509 -0.3834186603186329 0.9888577272055348
260 0.33769378609004175 -0.39327505769212245 1.068662629872206
270 0.4331517490872087 -0.38671907313461534 1.2530225713090328
280 0.4180758782990889 -0.3867728605700317 1.2229246171682093
290 0.37408020389529895 -0.38453818596921496 1.1326985937598129
300 0.33728200756013393 -0.38251515259607727 1.0570791677163451
310 0.4287994297678178 -0.3765575837120281 1.2341564432476637
320 0.44264642921116976 -0.3490649496832305 1.23435780810557
330 0.4331296629139355 -0.3078836614108623 1.1741429872387332
340 0.46541274577244984 -0.31481225419475667 1.2456377457396564
350 0.4101113128014887 -0.37719139114061107 1.1974140167435885
360 0.34519650508622524 -0.40355738430630694 1.0939503944787574
370 0.29623751118412156 -0.4046598188151167 0.9971348411833598
380 0.42090648665810315 -0.4014133865240127 1.243226359840219
390 0.4482467713924597 -0.38470030238263986 1.2811938451675593
400 0.35355677035721866 -0.3724988793632804 1.0796124200777177
410 0.31455889316231994 -0.35758875579275123 0.9867065421173911
420 0.3716251221507095 -0.36637672272103655 1.1096269670224554
430 0.4161217026225287 -0.38758156959386836 1.2198249748389256
440 0.39616732610062966 -0.3920345797035394 1.1843692319047987
450 0.37137640337360667 -0.37875208049627207 1.1215048872434854
460 0.41067814313013246 -0.3741688409621689 1.1955251272224339
470 0.4253428631841584 -0.35880428265523495 1.2094900090235519
480 0.34644232190317575 -0.35992425397199007 1.0528088977783416
490 0.3834580103018014 -0.3691453973074127 1.1360614179110153
500 0.3945389797085339 -0.3747708507846468 1.1638488102017146




==> figures/cross-entropy-vs-length/marked-reversal/marked-reversal-test-lstm.dat <==
0 0.1840716543231617 -0.42410333004905815 0.7922466386953815
10 0.14112054957923564 -0.3627685087958286 0.6450096079543
20 0.10502778291702271 -0.2863612597275145 0.4964168255615599
30 0.14526649701654615 -0.3614460538117823 0.6519790478448746
40 0.14024890762804754 -0.3675195861365742 0.6480174013926693
50 0.16521890920224447 -0.3977934593794359 0.7282312777839248
60 0.19233241962704492 -0.4245941127769286 0.8092589520310185
70 0.20630176360992825 -0.43496159956173785 0.8475651267815943
80 0.20263810749066638 -0.43549017365090315 0.8407663886322359
90 0.15138163241887198 -0.3824293913680334 0.6851926562057773
100 0.13860251728607262 -0.36845951564503454 0.6456645502171798
110 0.17305131947121968 -0.41673455038069285 0.7628371893231322
120 0.26211215385678904 -0.4762303131263275 1.0004546208399057
130 0.2495719981892257 -0.46428041619334337 0.9634244125717948
140 0.1986642401530335 -0.43243423443016493 0.829762714736232
150 0.21476617634582978 -0.4392484845998664 0.868780837291526
160 0.15796017108863813 -0.3872699703769489 0.7031903125542251
170 0.1550668460375445 -0.3771447661320918 0.6872784582071808
180 0.17650339756237002 -0.3971467116084417 0.7501535067331817
190 0.16933325879973143 -0.3955040708382442 0.734170588437707
200 0.21328562703253567 -0.4428320068855652 0.8694032609506366
210 0.18505064380310832 -0.42179601788272936 0.791897305488946
220 0.11268926740569227 -0.32974628887139457 0.555124823682779
230 0.2367018019569289 -0.4615831655308066 0.9349867694446644
240 0.22314454793282176 -0.44577653174053744 0.892065627606181
250 0.07050638944729344 -0.20333062363019128 0.34434340252477813
260 0.15374577996315877 -0.3833652713299356 0.6908568312562531
270 0.19291262570154535 -0.43024175527782793 0.8160670066809186
280 0.21396635002592235 -0.44367410432380705 0.8716068043756517
290 0.2048604174911439 -0.4294187112179928 0.8391395462002806
300 0.11360501337831265 -0.317985095577934 0.5451951223345592
310 0.13726353372486544 -0.35961062464072946 0.6341376920904603
320 0.1942615694106986 -0.4226436113547527 0.8111667501761499
330 0.17812379872027254 -0.41007357089862584 0.7663211683391709
340 0.16631143288084524 -0.4021623023688614 0.734785168130552
350 0.17998887941241265 -0.41597886333992334 0.7759566221647487
360 0.18714599243941762 -0.4192149043816048 0.7935068892604401
370 0.15929275728305992 -0.38737545791279493 0.7059609724789148
380 0.10338946070302935 -0.30120079280550743 0.5079797142115661
390 0.12178353389242182 -0.34154011568831777 0.5851071834731614
400 0.13479371198000165 -0.3566354573237698 0.626222881283773
410 0.1636213460027889 -0.3911747203997712 0.718417412405349
420 0.20322858896993456 -0.4252101404279708 0.8316673183678399
430 0.16074225614676302 -0.3930417400814867 0.7145262523750127
440 0.1570240053899434 -0.3901811027902329 0.7042291135701197
450 0.17834173943765363 -0.4057165840501934 0.7624000629255007
460 0.2110491600239052 -0.4373872466330493 0.8594855666808596
470 0.17384683515684146 -0.40415325578407885 0.7518469260977618
480 0.13270921518539522 -0.35455071150102946 0.6199691418718198
490 0.1816521092441869 -0.4092459092988993 0.772550127787273
500 0.20821493214115183 -0.4292637156065626 0.8456935798888663




==> figures/cross-entropy-vs-length/marked-reversal/marked-reversal-test-rnn.dat <==
0 0.1645710041517751 -0.4343333910232365 0.7634753993267867
10 0.13120425008237363 -0.36736075162657866 0.6297692517913259
20 0.10594050995139188 -0.2808953985176516 0.49277641842043535
30 0.14573471466848506 -0.34914154246722595 0.640610971804196
40 0.14022446857459508 -0.3567665668164415 0.6372155039656316
50 0.1646219811636239 -0.3855247421268684 0.7147687044541162
60 0.1910388928221826 -0.4110581370933095 0.7931359227376746
70 0.20460069587125498 -0.420242229391556 0.8294436211340659
80 0.20086600040977307 -0.4204284872177151 0.8221604880372613
90 0.15110271580224474 -0.36841765312433183 0.6706230847288214
100 0.13856665430509527 -0.3547892340942117 0.6319225427044022
110 0.1717134135525401 -0.4020671712188517 0.7454939983239319
120 0.2584082831456823 -0.459706141463065 0.9765227077544296
130 0.24652452389018958 -0.44762639248071395 0.9406754402610931
140 0.19693231571060388 -0.41679483964932185 0.8106594710705296
150 0.21245789613861304 -0.4236429775478486 0.8485587698250747
160 0.15724847453387447 -0.3731630621085048 0.6876600111762537
170 0.15507496900604542 -0.3624762550552616 0.6726261930673525
180 0.17610203478561373 -0.3815864631056588 0.7337905326768862
190 0.16885826850465954 -0.38035862864889025 0.7180751656582094
200 0.21116524938367992 -0.42684421829704594 0.8491747170644057
210 0.18363039759652955 -0.4065248786509863 0.7737856738440454
220 0.11329347428445723 -0.3171358816471313 0.5437228302160457
230 0.2337574032471352 -0.44529606083832374 0.9128108673325942
240 0.22096231365171465 -0.42944302560575515 0.8713676529091845
250 0.07288554016050401 -0.19381132353170705 0.3395824038527151
260 0.15344133894911127 -0.36889382249478186 0.6757765003930044
270 0.19119093964224335 -0.41482440318751523 0.7972062824720019
280 0.2118077724810364 -0.4277291333132417 0.8513446782753146
290 0.20330751532906885 -0.41340648417079695 0.8200215148289347
300 0.11460681559047967 -0.3051851917359105 0.5343988229168698
310 0.1375032256886433 -0.34566222928662627 0.6206686806639129
320 0.19291735535751195 -0.40685479968681104 0.792689510401835
330 0.17719485723812664 -0.39475433758095346 0.7491440520572068
340 0.16552668839544799 -0.3872745187564531 0.7183278955473491
350 0.1787250393256545 -0.40075022186630627 0.7582003005176153
360 0.18584806383365676 -0.40374221726910536 0.7754383449364188
370 0.15849598128424616 -0.37323301426737643 0.6902249768358687
380 0.1041785905539405 -0.28953028341744214 0.4978874645253232
390 0.12224917358684319 -0.32843946350998016 0.5729378106836666
400 0.135072662366913 -0.34286970982543785 0.6130150345592639
410 0.1631855121085429 -0.3763242981325944 0.7026953223496802
420 0.20186338410491034 -0.40915252223833243 0.8128792904481531
430 0.16015889675049258 -0.37838095948724504 0.6986987529882301
440 0.15647635859798412 -0.37564982756121856 0.6886025447571869
450 0.1775307552930017 -0.3903207336296243 0.7453822442156276
460 0.2091403667867746 -0.42127959343359855 0.8395603270071478
470 0.1730237750800003 -0.38895082153217586 0.7349983716921765
480 0.13299816269595344 -0.3408760775429353 0.6068724029348422
490 0.18074124669793792 -0.39382842946470886 0.7553109228605847
500 0.20670364971490615 -0.41310610833361305 0.8265134077634254




==> figures/cross-entropy-vs-length/marked-reversal/marked-reversal-test-transformer.dat <==
0 0.18902809375472235 -0.4887949117935421 0.8668510993029868
10 0.129905055700378 -0.39913394594688834 0.6589440573476444
20 0.0842053783667642 -0.2468421145144674 0.4152528712479958
30 0.1513069283346928 -0.3217082541847477 0.6243221108541334
40 0.24934415660094267 -0.3838007271021655 0.8824890403040508
50 0.29189143120655286 -0.36706213613426514 0.9508449985473708
60 0.2870455737137676 -0.37025316509939543 0.9443443125269306
70 0.26060786426943894 -0.375359789756631 0.8965755182955089
80 0.2861867492344785 -0.40646381825792854 0.9788373167268856
90 0.2834543135163565 -0.3974404046417821 0.9643490316744951
100 0.2847358844202498 -0.39248425616947547 0.961956025009975
110 0.3462255251116869 -0.41083893394974924 1.1032899841731232
120 0.42719691854368136 -0.36825491752813433 1.2226487546154972
130 0.45454926910012533 -0.33792939245652637 1.247027930656777
140 0.40214511489621096 -0.35036461778887684 1.1546548475812988
150 0.3382983244239138 -0.38126641325441984 1.0578630621022473
160 0.290844791874104 -0.3649577711374697 0.9466473548856777
170 0.38290569927669377 -0.3763567851966578 1.1421681837500453
180 0.4388801756181887 -0.3398385405199986 1.217598891756376
190 0.3447304280667469 -0.26402200062858827 0.9534828567620821
200 0.3600651523917194 -0.2811980006185378 1.0013283054019766
210 0.3700932627277715 -0.342534958519561 1.082721483975104
220 0.38752579356671546 -0.39485653248482133 1.1699081196182521
230 0.5407365264812696 -0.3512689916958547 1.4327420446583938
240 0.43072591726060794 -0.34128483891861927 1.2027366734398353
250 0.259400430984877 -0.3169437006721384 0.8357445626418923
260 0.32203722691667674 -0.31118016098884255 0.9552546148221961
270 0.41578561043018825 -0.318582597225311 1.1501538180856876
280 0.3708712993894966 -0.363267725088797 1.1050103238677902
290 0.3532813655900526 -0.3390633237670539 1.045626054947159
300 0.3209158817880622 -0.23765083490530958 0.879482598481434
310 0.39472343650222386 -0.16471983071968999 0.9541667037241377
320 0.4346645395505374 -0.13048003018341736 0.9998091092844922
330 0.4183525043938841 -0.10972468261196883 0.946429691399737
340 0.4085793604898216 -0.08779068813500618 0.9049494091146493
350 0.3730680835992098 -0.1375906722727705 0.8837268394711901
360 0.3007542073017075 -0.1364559102389033 0.7379643248423182
370 0.2909089582306998 -0.0677204040731691 0.6495383205345686
380 0.37415698711194245 -0.06659086527004643 0.8149048394939313
390 0.3770547256011654 -0.13789979624997717 0.8920092474523079
400 0.323479462312449 -0.1592930080398529 0.8062519326647509
410 0.3227993514724252 -0.12272900980159801 0.7683277127464485
420 0.32307666547241665 -0.10287979719526813 0.7490331281401015
430 0.3443954018242072 -0.12069922972078212 0.8094900333691966
440 0.344128921095814 -0.05765793608395853 0.7459157782755865
450 0.36377526563694823 -0.029651495524451177 0.7572020267983477
460 0.3497541400621522 -0.13889965861266546 0.8384079387369698
470 0.36445605307117873 -0.2102383546492838 0.9391504607916412
480 0.34146565339855245 -0.19684418669446152 0.8797754934915665
490 0.34820940217067453 -0.11757669470505572 0.8139954990464048
500 0.32947120007048264 -0.07440145970482281 0.7333438598457881




==> figures/cross-entropy-vs-length/missing-duplicate-string/missing-duplicate-string-test-lstm.dat <==
0 0.31782195812210123 -0.42792807477837114 1.0635719910225736
10 0.24157506857406008 -0.4054345199051085 0.8885846570532286
20 0.2260699590176215 -0.4053228627838965 0.8574627808191395
30 0.21887656148523094 -0.4232519763568382 0.8610050993273001
40 0.207549932135476 -0.43518528652933597 0.850285150800288
50 0.1847738627885932 -0.42444271755908014 0.7939904431362665
60 0.19212616545998532 -0.4323778013212415 0.8166301322412121
70 0.19855537861585618 -0.44070245891388804 0.8378132161456003
80 0.16749523839715755 -0.4156701535665671 0.7506606303608822
90 0.1781784421742245 -0.43890129030916303 0.7952581746576121
100 0.13681493763298913 -0.38962592103434834 0.6632557963003266
110 0.18104133396535307 -0.43051811371852544 0.7926007816492315
120 0.24321891829534306 -0.4799864088918592 0.9664242454825452
130 0.16535223829802745 -0.42320950019854764 0.7539139767946026
140 0.15681738743389195 -0.41516091746155104 0.7287956923293349
150 0.20240677435051752 -0.4558300776564041 0.8606436263574391
160 0.20206234963344677 -0.453441516656454 0.8575662159233475
170 0.17567846417013142 -0.4263190045180648 0.7776759328583277
180 0.2139524728917951 -0.45621673489028713 0.8841216806738773
190 0.20540288805507767 -0.4408200275297596 0.8516258036399149
200 0.1749460136447594 -0.4163325198665243 0.766224547156043
210 0.1792762926114457 -0.4301287889074096 0.788681374130301
220 0.21368238658803265 -0.4595430117025441 0.8869077848786093
230 0.2804706642603122 -0.500808764246304 1.0617500927669283
240 0.23157272750729233 -0.4819458616140213 0.9450913166286059
250 0.2371172690328872 -0.47489888743655384 0.9491334255023283
260 0.24817149308488665 -0.4798050037970566 0.9761479899668298
270 0.2220646719380123 -0.47633702569558733 0.9204663695716119
280 0.191087099654979 -0.44588029923650835 0.8280544985464664
290 0.21166224291516564 -0.46241696174556113 0.8857414475758925
300 0.20809409567051462 -0.4594020567364949 0.8755902480775242
310 0.20478162302502564 -0.45574825224385873 0.8653114982939101
320 0.21100004655195445 -0.46127880830638646 0.8832789014102954
330 0.2410686565346496 -0.48670306266621033 0.9688403757355095
340 0.23516444788457683 -0.48209558102038264 0.9524244767895362
350 0.24163387160472297 -0.483457847749172 0.9667255909586179
360 0.18014783045010907 -0.43729361229319486 0.797589273193413
370 0.08720727592418735 -0.29411047059090945 0.4685250224392842
380 0.10069229580879768 -0.3171787833948232 0.5185633750124186
390 0.14794708069710605 -0.392315742296785 0.6882099036909971
400 0.13550639205019582 -0.383208805071167 0.6542215891715586
410 0.21010835256634486 -0.4720906552545264 0.8923073603872161
420 0.20202703018374038 -0.461718447942985 0.8657725083104657
430 0.16663481252735826 -0.42082080735915084 0.7540904324138673
440 0.1552227490714618 -0.4046223421643679 0.7150678403072915
450 0.11918489500281534 -0.362756617901264 0.6011264079068948
460 0.15406150014764333 -0.40762100644045607 0.7157440067357427
470 0.21549104308259898 -0.45722157246784073 0.8882036586330386
480 0.1861086725218206 -0.4420896758935743 0.8143070209372155
490 0.10925179033778434 -0.3470662580711953 0.565569838746764
500 0.08483694964703524 -0.29254613555936276 0.46222003485343327




==> figures/cross-entropy-vs-length/missing-duplicate-string/missing-duplicate-string-test-rnn.dat <==
0 0.27662050454540454 -0.40742555306556305 0.9606665621563721
10 0.22468124929476868 -0.39921069185256935 0.8485731904421068
20 0.22546317479956202 -0.41368359110484065 0.8646099407039647
30 0.21596887528896333 -0.4139672979520109 0.8459050485299376
40 0.2025057997306188 -0.40021089869144155 0.8052224981526791
50 0.18141631745950765 -0.3765551554540845 0.7393877903730999
60 0.18919051781944607 -0.38679485429587224 0.7651758899347644
70 0.1938951505968968 -0.39061900034077945 0.778409301534573
80 0.16511515092540097 -0.3667818101132174 0.6970121119640194
90 0.172398839940392 -0.3836254962480798 0.7284231761288638
100 0.13432206344955108 -0.34118491184210165 0.6098290387412039
110 0.1777287693442525 -0.38305254424536384 0.7385100829338689
120 0.23384659920559556 -0.42626815944405927 0.8939613578552504
130 0.1610829154673911 -0.37036867494627623 0.6925345058810584
140 0.1544453210451386 -0.36699107256888275 0.67588171465916
150 0.19735083970669154 -0.407468398269629 0.8021700776830121
160 0.19770707775439536 -0.40412252641301427 0.7995366819218049
170 0.17320858597479485 -0.3757903482723072 0.7222075202218968
180 0.2073410771280059 -0.39713687261517605 0.8118190268711878
190 0.20283217826470507 -0.3889300586887165 0.7945944152181266
200 0.17493244604963176 -0.3750959198340986 0.7249608119333621
210 0.17609947029323805 -0.3803551153872442 0.7325540559737203
220 0.2065516703012513 -0.4010870499174606 0.8141903905199632
230 0.2667199001439567 -0.43679757012076476 0.9702373704086782
240 0.2213036320763191 -0.42040601706400393 0.8630132812166421
250 0.22967645223034877 -0.4201015528364655 0.879454457297163
260 0.23975313334695755 -0.42410010581178204 0.9036063725056972
270 0.2122355465118478 -0.4183785986285109 0.8428496916522066
280 0.18551159840383571 -0.3900510304580386 0.76107422726571
290 0.2041289365960885 -0.4048877717397584 0.8131456449319354
300 0.20145140906174977 -0.40140452377589797 0.8043073418993975
310 0.19934828043440167 -0.39889541759046876 0.7975919784592721
320 0.20393019329483916 -0.4044303394485147 0.8122907260381931
330 0.22992829628462017 -0.42542159040504124 0.8852781829742816
340 0.22518805529062563 -0.4204732621306177 0.8708493727118689
350 0.23116618877759687 -0.4221850563559064 0.8845174339111002
360 0.17511698621369542 -0.3816040615984383 0.7318380340258291
370 0.09126899718950336 -0.25437877176878426 0.436916766147791
380 0.10452317846851929 -0.2737973825038371 0.48284373944087566
390 0.14841010879758185 -0.33958498910898727 0.6364052067041509
400 0.13554776646196842 -0.3326344814409818 0.6037300143649187
410 0.2009872168785444 -0.41523449950187086 0.8172089332589596
420 0.19472476706471084 -0.4052200387143313 0.7946695728437531
430 0.16334987689533506 -0.36757783427663604 0.6942775880673062
440 0.15356704755907968 -0.35233298891049547 0.6594670840286548
450 0.11955321526953153 -0.31649195734779867 0.5555983878868617
460 0.15229453864585923 -0.3619179065773435 0.666506983869062
470 0.20975252783632484 -0.40336122984163203 0.8228662855142816
480 0.180723708655153 -0.3870425199985075 0.7484899373088134
490 0.11060178435819093 -0.30244709428447514 0.523650663000857
500 0.0889647829363931 -0.2528795890157573 0.4308091548885435




==> figures/cross-entropy-vs-length/missing-duplicate-string/missing-duplicate-string-test-transformer.dat <==
0 0.40147915490447206 -0.07030353803225448 0.8732618478411986
10 0.3434071439572356 -0.0848579911747524 0.7716722790892236
20 0.32474492187107795 -0.0887680593760925 0.7382579031182483
30 0.32974059678614137 -0.0916666575165368 0.7511478510888195
40 0.35232942892445457 -0.1302921342934188 0.8349509921423279
50 0.3521651718847552 -0.15113419675683065 0.855464540526341
60 0.3710008336150128 -0.1195390299276215 0.8615406971576471
70 0.3825884381930033 -0.12153675485734389 0.8867136312433506
80 0.3374124737012954 -0.1323539963416247 0.8071789437442155
90 0.32382416485045196 -0.1431517003067138 0.7908000300076177
100 0.32895507970277 -0.1597683096090572 0.8176784690145972
110 0.357052566231908 -0.14672056569121067 0.8608256981550266
120 0.37887684610046324 -0.13457734352859796 0.8923310357295244
130 0.3230025643985983 -0.13685042820037518 0.7828555569975718
140 0.3049361390823668 -0.15620906941103296 0.7660813475757665
150 0.32218710675432877 -0.17768328110380627 0.8220574946124638
160 0.3160996465012431 -0.17214223901552717 0.8043415320180134
170 0.3484689735428051 -0.167815576811932 0.8647535238975421
180 0.3583983121274029 -0.14801797704445308 0.8648146012992589
190 0.3255136631013173 -0.11780108210122725 0.7688284083038619
200 0.37187464275168924 -0.10516893126978338 0.8489182167731619
210 0.3654012077621051 -0.10701895665080025 0.8378213721750105
220 0.32984722990815235 -0.12847537781027496 0.7881698376265797
230 0.3674903086666922 -0.11707625020055995 0.8520568675339444
240 0.3117242711147076 -0.14377482622748022 0.7672233684568954
250 0.3148414614462407 -0.15570867755289552 0.7853916004453769
260 0.36690453875998746 -0.14553195268878555 0.8793410302087605
270 0.3663458478886907 -0.16100176421575058 0.8936934599931319
280 0.3474104700537471 -0.14882104607403063 0.8436419861815248
290 0.357522670369027 -0.15986023906852515 0.8749055798065792
300 0.34976436224248675 -0.12452012498653797 0.8240488494715115
310 0.33334895557895 -0.08434368153610161 0.7510415926940016
320 0.3386662112503517 -0.08095128819296393 0.7582837106936673
330 0.3590545601623003 -0.09372929598714486 0.8118384163117455
340 0.36493261760244 -0.08826995405469301 0.818135189259573
350 0.39442850263030443 -0.06278801477857443 0.8516450200391833
360 0.35351936270793277 -0.09432257604032901 0.8013613014561946
370 0.32378100456247005 -0.11404760609197856 0.7616096152169187
380 0.36114282711086987 -0.09290448811615837 0.8151901423378981
390 0.3120771107816063 -0.11076005721354887 0.7349142787767615
400 0.26737679886547 -0.1261539520941028 0.6609075498250427
410 0.30815219306559477 -0.14607767138828343 0.762382057519473
420 0.32390997397168625 -0.14026051768747622 0.7880804656308487
430 0.36324205274265525 -0.11761376712542493 0.8440978726107354
440 0.3378594448878652 -0.10730243687509672 0.783021326650827
450 0.2782602512410709 -0.12437342953199332 0.6808939320141352
460 0.31041257574136955 -0.14738117274776846 0.7682063242305075
470 0.355899675395982 -0.1386183262078215 0.8504176769997855
480 0.3283375031432184 -0.15316824048975014 0.8098432467761869
490 0.28101910629937815 -0.20758120078154885 0.7696194133803052
500 0.26421885600067535 -0.22060921697679936 0.7490469289781501




==> figures/cross-entropy-vs-length/modular-arithmetic-simple/modular-arithmetic-simple-test-lstm.dat <==
0 0.10813100220492253 -0.4452661178323738 0.6615281222422189
10 0.11364225915042303 -0.47614913372295276 0.7034336520237988
20 0.08252672730716613 -0.42791996710814895 0.5929734217224812
30 0.04765458815166809 -0.3249709970211804 0.4202801733245166
40 0.030782166548306122 -0.2403218235318046 0.30188615662841684
50 0.011687063420163327 -5.672949400570802e-05 0.02343085633433236
60 0.012854319091094026 0.001061490679148229 0.024647147503039823
70 0.031161924173950025 -0.22484245245284368 0.28716630080074373
80 0.029824315512087196 -0.21930924204468388 0.2789578730688583
90 0.029244605915297366 -0.2249461493120144 0.28343536114260914
100 0.030510886221300416 -0.2324091224365298 0.29343089487913065
110 0.013017480793808187 0.0006653070877456722 0.025369654499870702
120 0.013034106740677679 0.00048375143598899245 0.025584462045366366
130 0.01252100085573537 -0.00021265970226187238 0.025254661413732615
140 0.03313768041304878 -0.2357402890000595 0.30201564982615703
150 0.03206455588758904 -0.22780443960579444 0.29193355138097254
160 0.0130177904390777 -0.0004026920158584444 0.026438272894013848
170 0.01447769445082951 0.000729310711249381 0.02822607819040964
180 0.014814018766489325 0.000761462127863391 0.02886657540511526
190 0.015174189179214006 0.0006108789057123615 0.02973749945271565
200 0.016311592381135585 0.001306782592126604 0.031316402170144565
210 0.033031681093749744 -0.20782038913150114 0.2738837513190006
220 0.033337898882261165 -0.21434856000912922 0.28102435777365153
230 0.01620020692923454 -0.0012092561481059118 0.033609670006575
240 0.016177250835157576 -0.0021644249161446062 0.03451892658645976
250 0.030834641632945258 -0.17778932879801274 0.23945861206390323
260 0.0349381581776672 -0.17543732876483042 0.2453136451201648
270 0.02319732670222173 -0.000868950895807314 0.04726360430025077
280 0.026505838412402283 -0.0005146643020185228 0.053526341126823085
290 0.030190864542410486 -0.0007854275759273284 0.061167156660748304
300 0.03311587829548534 -0.0022581841338521966 0.06848994072482287
310 0.04789695258072594 -0.1147863241505217 0.21058022931197357
320 0.052528410531673196 -0.1071743020601717 0.2122311231235181
330 0.05065373672793309 -0.004295541779849137 0.1056030152357153
340 0.06484149489551783 0.0007657460695742052 0.12891724372146146
350 0.07656746728442856 0.0041227819289380435 0.14901215263991907
360 0.07985683499524991 -0.001918153465717401 0.16163182345621724
370 0.08498925560771829 -0.0044972236891735184 0.1744757349046101
380 0.09253887628254137 -0.003086634162405677 0.18816438672748842
390 0.08853306854143739 -0.011907112444983964 0.18897324952785874
400 0.08840415867475362 -0.015406412230828226 0.19221472958033547
410 0.09771098491578999 -0.01022078622094065 0.20564275605252064
420 0.10554080122503741 -0.004799095634527725 0.21588069808460253
430 0.10684171693529038 -0.005277625012894277 0.21896105888347503
440 0.12273851920057226 -0.033141484529616336 0.27861852293076084
450 0.1360034074360158 -0.013296497347795422 0.285303312219827
460 0.12815408923519336 0.010967761715631685 0.24534041675475504
470 0.12329968716110196 -0.030560094407283328 0.27715946872948727
480 0.12391935501779829 -0.036833720441426285 0.28467243047702284
490 0.13610081884958972 -0.009192555511122136 0.28139419321030157
500 0.14231483888626098 -0.010958251172564881 0.29558792894508684




==> figures/cross-entropy-vs-length/modular-arithmetic-simple/modular-arithmetic-simple-test-rnn.dat <==
0 0.1063388363720897 -0.4437821037000877 0.6564597764442671
10 0.1123987198256517 -0.47503382666289756 0.699831266314201
20 0.08214251651375923 -0.4275561721625877 0.5918412051901062
30 0.04804742161936948 -0.3291643145214556 0.4252591577601946
40 0.031092643999727443 -0.2459038106418946 0.3080890986413495
50 0.011787350977485503 -0.00025063852115043625 0.02382534047612144
60 0.01292212910073645 0.0008402840110808742 0.025003974190392027
70 0.03194265471736215 -0.2355845367627772 0.2994698461975015
80 0.030214716863286282 -0.23013601919938767 0.29056545292596025
90 0.029376775105024726 -0.23570021925817014 0.2944537694682196
100 0.030887803540157913 -0.2432900484883373 0.3050656555686531
110 0.012312504090368747 0.0005874970194662144 0.02403751116127128
120 0.011784364484451913 0.0003754203928626205 0.023193308576041204
130 0.010970286141548838 -0.00022548100931857502 0.02216605329241625
140 0.03240548127173075 -0.25043404623147214 0.31524500877493367
150 0.031151073005962735 -0.2422068840766096 0.3045090300885351
160 0.011050021943796163 -0.0003870274388593914 0.022487071326451717
170 0.011965525769431827 0.0005294119069622315 0.023401639631901422
180 0.012002988981359312 0.0005496777382671628 0.023456300224451464
190 0.01190656970840754 0.00039674243927674546 0.023416396977538334
200 0.01247333092018595 0.0009340909419984153 0.024012570898373484
210 0.03153254381688358 -0.24623981111448745 0.3093048987482546
220 0.03154021537435862 -0.25409919335671793 0.3171796241054352
230 0.010875704670042702 -0.000881994850827017 0.02263340419091242
240 0.009979973795513313 -0.0013992309951269752 0.0213591785861536
250 0.025901207960654034 -0.22125384955622984 0.2730562654775379
260 0.027776452642348078 -0.2214671769296098 0.27702008221430596
270 0.011073133333376721 -0.00040853152916525866 0.0225547981959187
280 0.011311411690800938 -0.0002661996446579797 0.022889023026259857
290 0.011288128873067243 -0.00029224252717873975 0.022868500273313226
300 0.010763750964831008 -0.0006612264519401979 0.022188728381602213
310 0.026798641439854054 -0.22224745078605396 0.27584473366576207
320 0.02598067251694895 -0.21629240758003693 0.2682537526139348
330 0.010592398449295649 -0.0008159309112893368 0.022000727809880632
340 0.011675202071533672 0.00014532846629825014 0.023205075676769094
350 0.012004998534635346 0.0006674641043973185 0.023342532964873375
360 0.010937181524544334 -0.00020930119691572532 0.022083664246004393
370 0.010970863670405775 -0.0005903346586313921 0.022532061999442944
380 0.011442661863800727 -0.0004022666328250303 0.023287590360426484
390 0.010276071116095409 -0.0013474927805040525 0.02189963501269487
400 0.009770842698904185 -0.0016864142208048317 0.021228099618613203
410 0.010458686647217462 -0.0011224531584193686 0.022039826452854294
420 0.01111226861039406 -0.0005553911513540045 0.022779928372142124
430 0.010894297238658457 -0.0005925791902148952 0.02238117366753181
440 0.031031832926803164 -0.23596884269950935 0.2980325085531157
450 0.02886876588066419 -0.2127186275797191 0.2704561593410475
460 0.012412560020944452 0.001029298716608517 0.023795821325280388
470 0.027311349564508813 -0.21860146630286315 0.27322416543188077
480 0.027775482434247222 -0.22505565397828736 0.2806066188467818
490 0.010952785475068985 -0.0007339918213877597 0.02263956277152573
500 0.010969819888472556 -0.0008562668938434815 0.022795906670788596




==> figures/cross-entropy-vs-length/modular-arithmetic-simple/modular-arithmetic-simple-test-transformer.dat <==
0 0.1240490182565573 -0.40126927831170184 0.6493673148248165
10 0.15332338334091247 -0.4790096996198111 0.785656466301636
20 0.11346325448731769 -0.44232195320676676 0.6692484621814021
30 0.0562418655680465 -0.27507496264399667 0.38755869378008967
40 0.07892606053307342 -0.2901265259007509 0.44797864696689776
50 0.13892255013050445 -0.36336254483518393 0.6412076450961929
60 0.0933412270224337 -0.30312301990219664 0.48980547394706403
70 0.08193118111142572 -0.30291974140675026 0.4667821036296017
80 0.08675723870484424 -0.31422426043874774 0.48773873784843624
90 0.11161790492599 -0.39057237902009356 0.6138081888720736
100 0.15192448257950683 -0.43439054056721005 0.7382395057262238
110 0.15443462973371858 -0.3958845965025001 0.7047538559699372
120 0.12879450362477754 -0.37045626302125445 0.6280452702708096
130 0.11488836243748665 -0.36970204911261517 0.5994787739875884
140 0.1967812862572937 -0.45728413639093834 0.8508467089055258
150 0.16253548499424847 -0.44077947953204305 0.76585044952054
160 0.13145711246614505 -0.40312209159420204 0.6660363165264922
170 0.09049882069055183 -0.3185580767013646 0.49955571808246824
180 0.1104160035697467 -0.35111903123711685 0.5719510383766103
190 0.17770364749024517 -0.4693657687635894 0.8247730637440797
200 0.13442215061026253 -0.3963357347628116 0.6651800359833366
210 0.12963815923468233 -0.3787083335175585 0.6379846519869232
220 0.141823932606106 -0.37815878001243186 0.6618066452246439
230 0.18139421476070025 -0.44032248392745 0.8031109134488505
240 0.25986143439298587 -0.5234063159013216 1.0431291846872932
250 0.3426374203594621 -0.5902681115240522 1.2755429522429764
260 0.3161010238942173 -0.5877381270094817 1.2199401747979162
270 0.21962349829776434 -0.5355408464828808 0.9747878430784094
280 0.1618029579371955 -0.4259687409196446 0.7495746567940356
290 0.22896433352004913 -0.4262968457740632 0.8842255128141614
300 0.31317109634896906 -0.49875695491153 1.125099147609468
310 0.33625732172738043 -0.5420781566079 1.214592800062661
320 0.27486013378406954 -0.4857965006250829 1.035516768193222
330 0.25858319036800553 -0.45037907225001333 0.9675454529860243
340 0.34972091681057854 -0.5220081533947949 1.2214499870159519
350 0.3116741086140063 -0.48050354744443297 1.1038517646724455
360 0.24217344352897877 -0.4071908820408001 0.8915377690987576
370 0.3022780121110453 -0.45554218751185027 1.060098211733941
380 0.3088416650695236 -0.4665806782521198 1.084264008391167
390 0.30809800322943676 -0.4004368192689149 1.0166328257277883
400 0.3719986837452803 -0.3939578983292585 1.137955265819819
410 0.4076422989405323 -0.42434275985521597 1.2396273577362806
420 0.49440905090256276 -0.403495872838808 1.3923139746439335
430 0.5951295882901725 -0.3516427040765151 1.54190188065686
440 0.6531557269867451 -0.4708454870660038 1.777156941039494
450 0.6819315268718577 -0.5067484070732243 1.8706114608169395
460 0.8152851806877832 -0.45183175667690745 2.0824021180524737
470 1.2824005190920722 -0.40449186244201707 2.9692929006261615
480 1.4903657596026147 -0.362839834221492 3.3435713534267215
490 1.7049878201868436 -0.35852950838689535 3.7685051487605827
500 1.9029008712172508 -0.31776543776142474 4.123567180195926




==> figures/cross-entropy-vs-length/odds-first/odds-first-test-lstm.dat <==
0 0.12631895623697315 -0.4340373494320357 0.6866752619059819
10 0.09484600229509209 -0.35138747454460373 0.5410794791347879
20 0.06060476810232086 -0.2117024183253754 0.3329119545300171
30 0.0894537454087231 -0.308151593101631 0.48705908391907715
40 0.08590452839629818 -0.31297828044375964 0.48478733723635603
50 0.12759483833588772 -0.39163663436400176 0.6468263110357771
60 0.18224386612109364 -0.45784251472456794 0.8223302469667553
70 0.1436825513710521 -0.4114766743700866 0.6988417771121909
80 0.11748274397991952 -0.37185631020778304 0.606821798167622
90 0.11588476801608327 -0.3666612823894815 0.598430818421648
100 0.1272165993333379 -0.39032444068151534 0.6447576393481911
110 0.15108803705330573 -0.430760730653024 0.7329368047596355
120 0.17593497086244708 -0.45790642443080115 0.8097763661556954
130 0.18823873947763667 -0.46367623872270936 0.8401537176779827
140 0.16145873268705388 -0.4356615763998556 0.7585790417739634
150 0.14165028606729554 -0.4024255646790188 0.6857261368136099
160 0.11351003759700384 -0.359571968023921 0.5865920432179287
170 0.1297012473751859 -0.3835663862564947 0.6429688810068666
180 0.13513429833528323 -0.3904969433055533 0.6607655399761198
190 0.12962279358122608 -0.38742786373985705 0.6466734509023092
200 0.19429973363876343 -0.4687456769039293 0.8573451441814561
210 0.1493259027068104 -0.4221010396376657 0.7207528450512866
220 0.0700221727556974 -0.2653761148233494 0.40542046033474416
230 0.1450231582930051 -0.4159362694330752 0.7059825860190854
240 0.12417405903093763 -0.37929418556789446 0.6276423036297697
250 0.03353411573302615 0.004000771343281608 0.06306746012277069
260 0.12378449490355266 -0.379579769721393 0.6271487595284984
270 0.1525830069126991 -0.42544250876932677 0.730608522594725
280 0.15250565609553965 -0.4218123888180516 0.726823701009131
290 0.15999711758711122 -0.4208917741778029 0.7408860093520253
300 0.09966893137415063 -0.32309368112926745 0.5224315438775687
310 0.0980452974567391 -0.32707061728247433 0.5231612121959525
320 0.13355656701394103 -0.3921132212327625 0.6592263552606445
330 0.1302264817223876 -0.38845392751983243 0.6489068909646076
340 0.12466908704776031 -0.38108051093803136 0.630418685033552
350 0.13825272896511542 -0.4000787744048031 0.676584232335034
360 0.12250042527492316 -0.37355262248076593 0.6185534730306123
370 0.11556921053677797 -0.35827858170120447 0.5894170027747604
380 0.08764787672051028 -0.29943682916201597 0.4747325826030365
390 0.11028102117608178 -0.35202316506650805 0.5725852074186716
400 0.10923369077768194 -0.3475087192755105 0.5659761008308745
410 0.12389119819931264 -0.3709735094423512 0.6187559058409765
420 0.18062231322459135 -0.4311156585738408 0.7923602850230235
430 0.15058550764071313 -0.39741252010489636 0.6985835353863226
440 0.11533064609675696 -0.3482032898352453 0.5788645820287592
450 0.1313674838532435 -0.36362081283650316 0.6263557805429902
460 0.18769114556766692 -0.4271987603800201 0.802581051515354
470 0.13660251405441537 -0.36388187077826173 0.6370868988870925
480 0.10818043046527438 -0.30037299442218973 0.5167338553527385
490 0.14503860057702342 -0.3349498968987785 0.6250270980528253
500 0.13024006658478787 -0.2952934108299287 0.5557735439995044




==> figures/cross-entropy-vs-length/odds-first/odds-first-test-rnn.dat <==
0 0.14331638171807326 -0.38321235130873654 0.6698451147448831
10 0.13282890647752296 -0.3508704873797299 0.6165283003347758
20 0.11898498718609225 -0.3106466897618619 0.5486166641340464
30 0.13455620363130041 -0.34622363754984486 0.6153360448124457
40 0.1300930256268593 -0.3504805810564451 0.6106666323101637
50 0.16588115721792723 -0.39158966075486684 0.7233519751907214
60 0.18998984541065 -0.41838753779041515 0.7983672286117152
70 0.2018264245263414 -0.4260778115721847 0.8297306606248674
80 0.2003839068390705 -0.42783545999679873 0.8286032736749397
90 0.15086431049754007 -0.37534559264529904 0.6770742136403791
100 0.13780377124682133 -0.35952848649728975 0.6351360289909325
110 0.1724348639448484 -0.4072067159869699 0.7520764438766667
120 0.24329687712284234 -0.4557401766014001 0.9423339308470847
130 0.23101305405438785 -0.4448245360300096 0.9068506441387854
140 0.19999511781787374 -0.4266578737856128 0.8266481094213602
150 0.21724404416648038 -0.43145996708556966 0.8659480554185304
160 0.15837456407532033 -0.37868039264683406 0.6954295207974748
170 0.1566279470193677 -0.3710019824859404 0.6842578765246757
180 0.17577235866815616 -0.388468149170539 0.7400128665068513
190 0.1693475359294674 -0.3911514163841895 0.7298464882431243
200 0.21465930833322247 -0.4389144594102099 0.8682330760766548
210 0.18420153022522018 -0.41474801440944314 0.7831510748598836
220 0.11143328419443473 -0.31914899645992684 0.5420155648487963
230 0.22125661485090156 -0.43859649813767954 0.8811097278394826
240 0.20967709985408153 -0.4237116824749232 0.8430658821830863
250 0.07236452674963972 -0.2040881985231378 0.34881725202241726
260 0.1528692408004305 -0.3730315723262486 0.6787700539271097
270 0.19219466765503307 -0.4182431755727429 0.802632510882809
280 0.21474066020512 -0.4377124375067967 0.8671937579170368
290 0.20734309212050656 -0.4258546310561873 0.8405408152972005
300 0.1145527063745935 -0.3106886890146917 0.5397941017638788
310 0.13635289287763022 -0.34924875151094636 0.6219545372662068
320 0.1915946798907085 -0.4099111827568486 0.7931005425382656
330 0.17587759467748415 -0.3987590085176757 0.750514197872644
340 0.16333989927975032 -0.3913672985901354 0.7180470971496361
350 0.1765311564800244 -0.4075307885062278 0.7605931014662766
360 0.1858859289226667 -0.41649187868108234 0.7882637365264158
370 0.15587402135133743 -0.3781022454324725 0.6898502881351474
380 0.103784936388918 -0.29393286390841367 0.5015027366862497
390 0.12331901954592399 -0.33377944987485497 0.580417488966703
400 0.13368214011054985 -0.3466727949905817 0.6140370752116814
410 0.15839186669239458 -0.3740996281217799 0.690883361506569
420 0.21224907114748706 -0.4236663973661252 0.8481645396610993
430 0.17735019961470053 -0.4077427126924258 0.7624431119218269
440 0.15615606398293466 -0.3847805012423884 0.6970926292082578
450 0.17728444930609102 -0.39617355028334966 0.7507424488955317
460 0.2106337905639694 -0.4275946738315496 0.8488622549594883
470 0.17283334783366266 -0.3978741845824202 0.7435408802497455
480 0.13062347945239808 -0.34324160702699724 0.6044885659317933
490 0.1792283818053389 -0.3988059069693996 0.7572626705800773
500 0.20583762973546982 -0.42410794615046477 0.8357832056214044




==> figures/cross-entropy-vs-length/odds-first/odds-first-test-transformer.dat <==
0 0.15954816110629952 -0.38775369721822706 0.7068500194308261
10 0.11400783099575874 -0.3240240758331536 0.5520397378246711
20 0.08850156466634769 -0.2278576546289952 0.40486078396169056
30 0.14558803623345629 -0.2709370240781356 0.5621130965450482
40 0.20677430724555795 -0.2625521218358069 0.6761007363269228
50 0.26837173400826714 -0.28633458038012666 0.8230780483966609
60 0.29152449969147226 -0.32859583149484656 0.9116448308777911
70 0.27295868318377203 -0.32674406371894227 0.8726614300864863
80 0.33413685645375935 -0.3976518024454485 1.0659255153529672
90 0.3412193447416526 -0.41915091009869854 1.1015895995820038
100 0.3511116011189176 -0.4334380656902215 1.1356612679280567
110 0.4153971679727821 -0.4401665332274612 1.2709608691730254
120 0.5053275864069852 -0.42060774690198377 1.431262919715954
130 0.5106524871618535 -0.4285191050833448 1.4498240794070518
140 0.46929550046071955 -0.44534075426394715 1.3839317551853862
150 0.4020479224585547 -0.4395226213225514 1.2436184662396608
160 0.33528900542393886 -0.42773230140932234 1.0983103122572
170 0.4113131046658609 -0.4172624275711512 1.239888636902873
180 0.47081978951509185 -0.3875484949965349 1.3291880740267186
190 0.393294466825405 -0.36801376753183584 1.1546027011826459
200 0.41614129685047196 -0.4008980872732171 1.233180680974161
210 0.43238168142381167 -0.44826343285553366 1.313026795703157
220 0.4397152463353953 -0.48611638940686147 1.3655468820776522
230 0.6181597860211535 -0.45814122439127714 1.6944607964335843
240 0.49790180310770704 -0.4806854990591589 1.476489105274573
250 0.28256462641305974 -0.4481218476270196 1.013251100453139
260 0.35245130886579606 -0.4501861654507437 1.1550887831823358
270 0.4688885295865955 -0.44090067065072697 1.378677729823918
280 0.40952521082831594 -0.44689367274360225 1.265944094400234
290 0.3870552158829841 -0.440626163989443 1.214736595755411
300 0.32866981323316413 -0.4256430439454344 1.0829826704117627
310 0.41912706087872453 -0.40618995492558563 1.2444440766830347
320 0.48011030937460336 -0.39447513756621483 1.3546957563154216
330 0.456452754515726 -0.4187953206385344 1.3317008296699864
340 0.48960662411096006 -0.4352426807125854 1.4144559289345056
350 0.4667312327934348 -0.4640987756656925 1.3975612412525622
360 0.37631817840320886 -0.47916013940754437 1.231796496213962
370 0.30974493104964496 -0.47189400047635166 1.0913838625756416
380 0.4011296989651872 -0.4666253114399102 1.2688847093702846
390 0.4360927657909551 -0.4433197464235465 1.3155052780054566
400 0.34995564928252576 -0.39718316323980085 1.0970944618048524
410 0.33220933398829317 -0.36673156914976485 1.0311502371263512
420 0.3556568134946846 -0.35884793575248 1.0701615627418493
430 0.4254588182819517 -0.39094555538845693 1.2418631919523604
440 0.4035765999420123 -0.4182460194854221 1.2253992193694467
450 0.38226857755152666 -0.41499222430261995 1.1795293794056732
460 0.39588247331834975 -0.42408160853981586 1.2158465551765154
470 0.4257462369805237 -0.4226716230465891 1.2741640970076364
480 0.37867004523674647 -0.43912096316920585 1.1964610536426987
490 0.3905152501267137 -0.4472154305030113 1.2282459307564386
500 0.3518020694977359 -0.44442221958484757 1.1480263585803194




==> figures/cross-entropy-vs-length/parity/parity-test-lstm.dat <==
0 1.55013767350825e-11 -3.083656203752143e-11 6.183931550768643e-11
10 1.0576192023786079e-11 -2.4607662932538957e-11 4.5760046980111114e-11
20 4.324953705486248e-12 -3.5007807792622953e-13 8.999985488898725e-12
30 4.198507936509353e-12 -5.462342055903239e-13 8.94325007860903e-12
40 4.583371228898737e-12 -2.2337369057974427e-13 9.390116148377217e-12
50 5.021270947581378e-12 1.232737190674589e-13 9.919268176095298e-12
60 4.880340724182218e-12 -7.032275883907433e-16 9.761384675952827e-12
70 4.527067520799498e-12 -2.6737591417821343e-13 9.32151095577721e-12
80 4.184672230734972e-12 -6.440198216669648e-13 9.013364283136909e-12
90 3.9706475022204016e-12 -7.663333329497888e-13 8.707628337390592e-12
100 3.8029094041447485e-12 -8.254009800363189e-13 8.431219788325816e-12
110 4.2173611506073585e-12 -5.110730605500262e-13 8.945795361764744e-12
120 3.746337928082706e-12 -8.395042761195125e-13 8.332180132284924e-12
130 3.5995804311509745e-12 -9.567547949389401e-13 8.155915657240889e-12
140 3.71404603052194e-12 -9.546727050449745e-13 8.382764766088854e-12
150 3.833970575913004e-12 -9.251041619096525e-13 8.59304531373566e-12
160 4.459261612289735e-12 -5.243235189240902e-13 9.442846743503561e-12
170 4.103431743284646e-12 -9.00621520039691e-13 9.107485006608983e-12
180 3.83060458599878e-12 -1.0084507071915961e-12 8.669659879189157e-12
190 4.368168223793986e-12 -4.341220833255407e-13 9.170458530913512e-12
200 4.6522643032238e-12 -2.8888313055783023e-13 9.59341173700543e-12
210 4.360694908465967e-12 -6.299988501012283e-13 9.351388667033162e-12
220 4.081973342609398e-12 -7.13987557959323e-13 8.87793424317812e-12
230 4.2474369726528235e-12 -4.413336497221374e-13 8.936207595027784e-12
240 4.205867102475146e-12 -4.30958936357457e-13 8.84269314130775e-12
250 4.715059658401823e-12 -2.0185376108557865e-13 9.631973077889225e-12
260 4.908919456906094e-12 -1.8802606086606839e-13 1.0005864974678257e-11
270 4.3202830608667125e-12 -6.605060096208833e-13 9.301072131354308e-12
280 3.699224350301379e-12 -1.0818234434101133e-12 8.48027214401287e-12
290 3.1793072318395656e-12 -1.3687951733876849e-12 7.727409637066816e-12
300 3.060723709385453e-12 -1.3625113435151875e-12 7.483958762286093e-12
310 3.492201287145356e-12 -1.0796096914178807e-12 8.064012265708593e-12
320 3.809042113499547e-12 -8.19650929076824e-13 8.437735156075918e-12
330 3.868502422049834e-12 -7.488331808284664e-13 8.485838024928134e-12
340 3.949310040289522e-12 -6.418610178648019e-13 8.540481098443847e-12
350 3.957007507507186e-12 -7.582225227798543e-13 8.672237537794228e-12
360 3.829224182498681e-12 -8.497558015845931e-13 8.508204166581954e-12
370 3.603260869180077e-12 -9.071702478395745e-13 8.11369198619973e-12
380 3.9958639633737505e-12 -6.407021039683064e-13 8.632430030715808e-12
390 4.182890398703877e-12 -5.819605360003684e-13 8.947741333408122e-12
400 4.185660345410961e-12 -6.877068258610844e-13 9.059027516683005e-12
410 4.136975623954168e-12 -6.724291161773006e-13 8.946380364085637e-12
420 3.830947030629627e-12 -8.275789659647807e-13 8.489473027224033e-12
430 4.049128822427894e-12 -6.311496915056023e-13 8.729407336361392e-12
440 4.743384048355667e-12 -8.059838292141047e-14 9.567366479632746e-12
450 4.194505862656706e-12 -4.677112879561733e-13 8.856723013269587e-12
460 3.677549167545482e-12 -9.542169897275681e-13 8.309315324818534e-12
470 3.702536171034814e-12 -9.102239174771267e-13 8.315296259546754e-12
480 4.566312123073958e-12 -2.4237357710927497e-13 9.374997823257191e-12
490 5.0621524198596525e-12 1.7833260288496283e-13 9.945972236834343e-12
500 5.0747528240549885e-12 1.7189538593341955e-13 9.977610262176557e-12




==> figures/cross-entropy-vs-length/parity/parity-test-rnn.dat <==
0 0.00045306854239984037 -0.00024090816008277556 0.0011470452448824563
10 0.0002644009128285568 -0.0002956877644538107 0.0008244895901109243
20 2.429398221659239e-05 7.076032468981806e-06 4.151193196420298e-05
30 2.5374579712112086e-05 5.0895073757385555e-08 5.069826435046679e-05
40 4.1505871030498864e-05 1.6062077666895996e-06 8.140553429430812e-05
50 5.054234463464407e-05 6.007434348895594e-06 9.507725492039255e-05
60 4.9444670678477845e-05 5.814684742485046e-06 9.307465661447065e-05
70 4.999657486120395e-05 3.0746540894056697e-06 9.691849563300223e-05
80 4.591422731953737e-05 -9.743799736402811e-07 9.280283461271502e-05
90 4.489850260346701e-05 -1.5905151687793773e-06 9.13875203757134e-05
100 4.369685751569688e-05 -2.4940967180481756e-06 8.988781174944194e-05
110 4.6278366222199796e-05 1.9653421507179403e-06 9.059139029368165e-05
120 4.4981258774036225e-05 -7.872584914142723e-07 9.074977603948672e-05
130 4.373732039404224e-05 -3.6219190793118202e-06 9.10965598673963e-05
140 4.311782717350847e-05 -4.0398206127920805e-06 9.027547495980902e-05
150 4.242238153393355e-05 -2.4706013815232423e-06 8.731536444939034e-05
160 4.328475521429155e-05 2.7263128239694877e-08 8.65422473003434e-05
170 3.941095928019842e-05 -3.6425167284649313e-06 8.246443528886176e-05
180 4.0848341802056764e-05 -4.4658028104152515e-06 8.616248641452878e-05
190 4.769678112747248e-05 -1.5727386439930613e-06 9.696630089893802e-05
200 4.402791726067732e-05 5.108248455004691e-07 8.754500967585418e-05
210 4.0578896787337725e-05 6.495003370126523e-07 8.05082932376628e-05
220 4.4531704291158404e-05 -9.363745478833149e-07 8.999978313020012e-05
230 4.987416198495101e-05 1.5374998420091617e-06 9.821082412789285e-05
240 5.0986487311791074e-05 2.909939130579701e-06 9.906303549300245e-05
250 4.7635187313373844e-05 1.047740281867604e-06 9.422263434488008e-05
260 4.373188951376505e-05 -4.4549507713688565e-07 8.7909274104667e-05
270 3.973385278624093e-05 -2.941723147807516e-07 7.976187788726261e-05
280 3.996919800713157e-05 -4.5760067363969135e-06 8.451440275066005e-05
290 4.075558663227164e-05 -8.14856630199294e-06 8.965973956653623e-05
300 3.901742462690699e-05 -6.2634439347336774e-06 8.429829318854766e-05
310 4.2036152745988874e-05 -4.276375045147578e-06 8.834868053712533e-05
320 4.595134397389843e-05 -2.116490109312758e-07 9.211433695872814e-05
330 4.626427357722466e-05 1.948890499654636e-06 9.057965665479468e-05
340 4.793532239307838e-05 1.8743026913263522e-06 9.399634209483041e-05
350 4.232117450935985e-05 -2.105863971269833e-06 8.674821298998953e-05
360 4.0456002461056465e-05 -3.062616951238475e-06 8.39746218733514e-05
370 4.30309722363365e-05 -1.524871080962103e-06 8.758681555363511e-05
380 4.753877787845253e-05 1.0679589984641718e-06 9.40095967584409e-05
390 4.691790156969789e-05 9.44995353891895e-07 9.289080778550389e-05
400 4.196315941290521e-05 -9.227868542998317e-08 8.40185975112404e-05
410 4.247519416929946e-05 -1.5198681286307804e-06 8.64702564672297e-05
420 4.3294802596718445e-05 -3.0491145055740738e-06 8.963871969901096e-05
430 4.574101061395543e-05 -1.5182488608164025e-07 9.163384611399249e-05
440 5.0239775267376295e-05 4.627783284304593e-06 9.5851767250448e-05
450 4.983159513078415e-05 2.7239456803052376e-06 9.693924458126305e-05
460 4.296356722678444e-05 -3.4218176055252276e-08 8.596135262962414e-05
470 4.4969975183115956e-05 -2.9753492625233667e-06 9.291529962875528e-05
480 4.966634129660259e-05 3.4545809667146753e-07 9.89872244965337e-05
490 5.063055584646425e-05 3.891476384312586e-06 9.736963530861592e-05
500 5.1345470938675735e-05 3.983052411324615e-06 9.870788946602686e-05




==> figures/cross-entropy-vs-length/parity/parity-test-transformer.dat <==
0 0.00240183529978687 -0.0034396378152055074 0.008243308414779247
10 0.05411358852173233 -0.14943512425887528 0.25766230130233997
20 0.3316877787683593 -0.10718890027302985 0.7705644578097485
30 0.6186654455998236 0.15277935100143475 1.0845515401982124
40 0.6528060354831802 0.19529047060590032 1.11032160036046
50 0.6951733496375558 0.2508648118824403 1.1394818873926713
60 0.6754768952850808 0.2471303666303752 1.1038234239397864
70 0.7150210931970569 0.2028154924832768 1.227226693910837
80 0.7268255777657032 0.2533078711295816 1.200343284401825
90 0.7255385535481934 0.3686058388783847 1.082471268218002
100 0.724040142439921 0.3137250667844667 1.1343552180953753
110 0.6958171796103764 0.25298760617989535 1.1386467530408573
120 0.6805948367392695 0.2342421179039017 1.1269475555746373
130 0.6843398062314855 0.2860530077179436 1.0826266047450273
140 0.6746148052227557 0.327652432512594 1.0215771779329175
150 0.681595501069929 0.3415626953187599 1.0216283068210983
160 0.69998745982335 0.37069331371106734 1.0292816059356327
170 0.6577659861113017 0.3398352598568937 0.9756967123657097
180 0.6431885669581698 0.31102136602386965 0.97535576789247
190 0.6624926515987941 0.35039838594637346 0.9745869172512147
200 0.658972590862207 0.3843635901931524 0.9335815915312617
210 0.6446413233876228 0.39892801516594556 0.8903546316093001
220 0.6509803768401871 0.37967001205214834 0.9222907416282258
230 0.6728845575702525 0.40784479789329503 0.9379243172472098
240 0.6783565212906254 0.43246019145637304 0.9242528511248778
250 0.6527051682005057 0.39946232758948486 0.9059480088115266
260 0.6468763389935096 0.4174497531295601 0.8763029248574591
270 0.6775819676690521 0.4530440403802039 0.9021198949579003
280 0.6784257076003335 0.44754334420850006 0.9093080709921669
290 0.6794937647915826 0.4290139329361338 0.9299735966470315
300 0.681335616425464 0.4072895892003068 0.9553816436506213
310 0.6792084188551031 0.39041893069525946 0.9679979070149467
320 0.6695678627557968 0.33947307539994653 0.9996626501116471
330 0.6932647367709963 0.3631581648410565 1.0233713087009362
340 0.7054233602115086 0.425080512925308 0.9857662074977093
350 0.6675429513476824 0.4353699469632233 0.8997159557321415
360 0.6552974483288756 0.418475483498101 0.8921194131596502
370 0.6739941274941857 0.41265681183406117 0.9353314431543103
380 0.720117023445311 0.4653534916135994 0.9748805552770227
390 0.7078673174180606 0.49377888514976975 0.9219557496863515
400 0.6802529964328471 0.4894879626692372 0.871018030196457
410 0.6847327214361417 0.5134518258686392 0.8560136170036442
420 0.6666580390817715 0.4812704243333038 0.8520456538302391
430 0.6710939208151763 0.47397783179657715 0.8682100098337754
440 0.6907534928371509 0.5015515618038974 0.8799554238704045
450 0.6791666270830692 0.5085183603612037 0.8498148938049347
460 0.6787423460948758 0.5148271528890389 0.8426575393007127
470 0.6813883599711628 0.5243585903105911 0.8384181296317345
480 0.6600155200623818 0.4954165157655677 0.824614524359196
490 0.6525840100620975 0.46631708815413886 0.8388509319700562
500 0.6671156805800641 0.4630074844434959 0.8712238767166323




==> figures/cross-entropy-vs-length/repeat-01/repeat-01-test-lstm.dat <==
0 1.3898810971629867e-10 -2.8487882305284066e-10 5.62855042485438e-10
10 7.630066125951569e-11 -2.3144664299345785e-10 3.840479655124892e-10
20 1.205455282359682e-11 1.1656097061786528e-12 2.2943495941014987e-11
30 1.1353244310122122e-11 4.879455500693778e-13 2.2218543070174867e-11
40 1.0431567545529653e-11 -4.2595235258353543e-13 2.128908744364284e-11
50 1.0155395098626033e-11 -6.865769400448938e-13 2.099736713729696e-11
60 1.0378526189370624e-11 -4.75596306907217e-13 2.1232648685648463e-11
70 1.1108609267877387e-11 2.4634124784074705e-13 2.1970877287914027e-11
80 1.0915060665981685e-11 5.018445279228128e-14 2.177993687917109e-11
90 1.136338548104893e-11 5.098311770287464e-13 2.221693978506911e-11
100 1.0916977001423248e-11 5.210997295562943e-14 2.1781844029890866e-11
110 1.0085207141098986e-11 -7.517652481478281e-13 2.0922179530345798e-11
120 9.793794883065197e-12 -1.0182619145719433e-12 2.0605851680702335e-11
130 1.1582490617162747e-11 7.412163228099334e-13 2.242376491151556e-11
140 1.2237411139251036e-11 1.4594476373980537e-12 2.301537464110402e-11
150 1.2058946275147755e-11 1.25975625848314e-12 2.2858136291812372e-11
160 1.0864991198400453e-11 0.0 2.1729982396800906e-11
170 9.723919063408625e-12 -1.080986680005544e-12 2.0528824806822795e-11
180 1.067926485312865e-11 -1.8413882463235072e-13 2.154266853088965e-11
190 1.1770407131600491e-11 9.432073214359611e-13 2.259760694176502e-11
200 1.0768840833812838e-11 -9.572491216656415e-14 2.163340657979224e-11
210 9.718434338267743e-12 -1.085890772899635e-12 2.052275944943512e-11
220 9.297405403606358e-12 -1.453906540397456e-12 2.0048717347610174e-11
230 1.127115909366776e-11 4.1376247283026634e-13 2.2128555714505254e-11
240 1.2401989953296128e-11 1.6462627082992338e-12 2.3157717198293024e-11
250 1.0716155702531953e-11 -1.478160268352062e-13 2.1580127431899113e-11
260 1.143683284042153e-11 5.869005421180065e-13 2.2286765138725053e-11
270 1.1834168817037113e-11 1.0124901817766355e-12 2.2655847452297592e-11
280 1.1553990640250238e-11 7.108677731768399e-13 2.2397113507323637e-11
290 1.1419327484033129e-11 5.684867321028778e-13 2.227016823596338e-11
300 1.1616027456354402e-11 7.770248140188141e-13 2.2455030098689988e-11
310 1.0768840833812838e-11 -9.572491216656415e-14 2.163340657979224e-11
320 1.1286932604163577e-11 4.3013753418910884e-13 2.2143727674138047e-11
330 1.1068075146034106e-11 2.0498209425861874e-13 2.193116819780959e-11
340 1.0864991198400453e-11 0.0 2.1729982396800906e-11
350 1.1577449637639828e-11 7.358428972311e-13 2.2419056378048555e-11
360 1.1844970796687553e-11 1.0242650097131942e-12 2.2665676583661913e-11
370 1.2457274391269485e-11 1.7095924097896587e-12 2.320495637274931e-11
380 1.1382371731657618e-11 5.297061086355091e-13 2.2235037354679728e-11
390 1.2072212442667171e-11 1.2744973784181397e-12 2.28699275069162e-11
400 1.1750977605136971e-11 9.221705688842048e-13 2.257978464138974e-11
410 1.16410619982862e-11 8.038230577218633e-13 2.2478300938850535e-11
420 1.1879057043584496e-11 1.0614924284342588e-12 2.2696621658734733e-11
430 1.129959084633647e-11 4.432951204761431e-13 2.21558865721968e-11
440 1.1582942158647179e-11 7.416977577492767e-13 2.2424186559545083e-11
450 1.1225441143371084e-11 3.6643061853550076e-13 2.2084451668206668e-11
460 1.149790330704514e-11 6.513621070104383e-13 2.234444450707984e-11
470 1.1377490783230664e-11 5.24593570188048e-13 2.223038799627328e-11
480 1.0560365276949974e-11 -3.0035462503164963e-13 2.1421085178931595e-11
490 1.0658038985097588e-11 -2.049810610372967e-13 2.152105903123247e-11
500 1.076151509174902e-11 -1.0298335211260146e-13 2.162601353561064e-11




==> figures/cross-entropy-vs-length/repeat-01/repeat-01-test-rnn.dat <==
0 0.013989831341851633 -0.0355912788976346 0.06357094158133787
10 0.007112264100942412 -0.02878322747892457 0.0430077556808094
20 0.0001090255414868552 8.836558000759435e-05 0.00012968550296611606
30 0.00011004501735087393 8.919612528493982e-05 0.00013089390941680804
40 0.00011103288517915643 9.05717355263826e-05 0.00013149403483193027
50 0.00011137048166155131 9.070730685868737e-05 0.00013203365646441526
60 0.0001117958375863819 9.100049236564704e-05 0.00013259118280711677
70 0.0001101103069867851 8.96853180319313e-05 0.0001305352959416389
80 0.00011046822046703329 9.00371125719603e-05 0.00013089932836210627
90 0.00011020325413433015 8.953885887054944e-05 0.00013086764939811084
100 0.00011107252512331027 9.03436951464e-05 0.00013180135510022054
110 0.00011238009672646487 9.170692531954621e-05 0.00013305326813338353
120 0.00011299612730776481 9.199191238284895e-05 0.00013400034223268068
130 0.00010946674726410321 8.882247719260585e-05 0.0001301110173356006
140 0.00010820649457807457 8.805488857685475e-05 0.00012835810057929437
150 0.0001088686691258732 8.83292410215537e-05 0.0001294080972301927
160 0.00011115427211431476 9.043934963154829e-05 0.00013186919459708124
170 0.00011321908886572049 9.265451821463812e-05 0.00013378365951680285
180 0.00011152023692445185 9.077352169623823e-05 0.00013226695215266547
190 0.00010935939032303092 8.882133509129486e-05 0.00012989744555476696
200 0.00011137395167921101 9.06103929482432e-05 0.00013213751041017883
210 0.00011368336292169754 9.27402987067551e-05 0.00013462642713663996
220 0.00011412187634946417 9.357030642671576e-05 0.00013467344627221257
230 0.00011025250783417523 8.968124829720744e-05 0.000130823767371143
240 0.00010829773194173623 8.776755046963975e-05 0.00012882791341383272
250 0.00011140124281745013 9.040509675000869e-05 0.00013239738888489157
260 0.00010976723825207732 8.894954052741027e-05 0.00013058493597674437
270 0.00010918190649780554 8.853119773510736e-05 0.0001298326152605037
280 0.00011009137205092418 8.917008385631354e-05 0.00013101266024553482
290 0.00011037173580731104 8.932740671833676e-05 0.00013141606489628532
300 0.00010999080642933361 8.899364712386837e-05 0.00013098796573479885
310 0.00011142880905139367 9.061338527521544e-05 0.0001322442328275719
320 0.00011054251642668286 8.965425140437703e-05 0.00013143078144898867
330 0.00011082689321211487 9.006591926626267e-05 0.00013158786715796705
340 0.00011134265671314755 9.044305919179932e-05 0.00013224225423449579
350 0.0001100797797662977 8.914578909425794e-05 0.00013101377043833748
360 0.00010919267834990523 8.868811269154075e-05 0.00012969724400826971
370 0.00010815307049252342 8.766799480695278e-05 0.00012863814617809405
380 0.00011030064311978609 8.949089049519778e-05 0.0001311103957443744
390 0.00010886739134245242 8.831520520867183e-05 0.000129419577476233
400 0.00010959465785377735 8.885464544874222e-05 0.00013033467025881247
410 0.00011006695240212139 8.90261615214361e-05 0.00013110774328280666
420 0.00010938349597078437 8.861639701747707e-05 0.00013015059492409167
430 0.00011026370801523121 8.963199025025919e-05 0.00013089542578020324
440 0.00010960824189000939 8.913799527297139e-05 0.0001300784885070474
450 0.00011047268348003371 8.97646439951392e-05 0.0001311807229649282
460 0.00011014026327333323 8.92817734440885e-05 0.00013099875310257798
470 0.00011027147455985509 8.94878528023056e-05 0.00013105509631740458
480 0.0001119130275268804 9.10086930157425e-05 0.0001328173620380183
490 0.00011156489979059967 9.081231497156413e-05 0.0001323174846096352
500 0.00011102473557305833 9.059527595512977e-05 0.0001314541951909869




==> figures/cross-entropy-vs-length/repeat-01/repeat-01-test-transformer.dat <==
0 0.001202509407612688 0.00030613861914482673 0.0020988801960805494
10 0.0010705813543278385 -0.0005100952244846879 0.002651257933140365
20 0.005518349387530003 -0.030017720191571038 0.04105441896663105
30 0.005482660062758752 -0.030206617272046585 0.041171937397564085
40 0.0015587750394479372 -0.007929781123278738 0.011047331202174611
50 0.04819559939287547 -0.3857773202998634 0.48216851908561437
60 0.12469923071648963 -0.5946680690472097 0.8440665304801889
70 0.17111691651550526 -0.6651135532348857 1.0073473862658964
80 0.30665588783731146 -0.8157053310762833 1.4290171067509063
90 0.390759554631803 -0.8552347153573239 1.6367538246209299
100 0.33876506400040607 -0.8172861123625252 1.4948162403633374
110 0.4941920999907688 -0.8947722728530223 1.8831564728345598
120 0.5141559848288607 -0.7944816947089909 1.8227936643667122
130 0.35999165137544414 -0.7057667579519171 1.4257500607028055
140 0.43300584598297354 -0.8413065706872156 1.7073182626531627
150 0.4193942602723837 -0.8190824648637796 1.657870985408547
160 0.267680864422194 -0.5077425140606979 1.0431042429050859
170 0.36996244268330264 -0.5491830113536496 1.2891078967202547
180 0.4020555878105836 -0.5607897166455678 1.364900892266735
190 0.2923341821258267 -0.4680327044647517 1.0527010687164051
200 0.39030825221433046 -0.55294146495378 1.333557969382441
210 0.5747708402686382 -0.6186140955721335 1.76815577610941
220 0.5128220705806616 -0.6036123338752493 1.6292564750365726
230 0.3689469659405055 -0.46544476483883185 1.203338696719843
240 0.3825817680395231 -0.48051343222272996 1.245676968301776
250 0.5142019399735209 -0.5906426428417977 1.6190465227888395
260 0.5154675120291742 -0.612413050853655 1.6433480749120033
270 0.5148270522624674 -0.588916014486542 1.6185701190114767
280 0.503793208755371 -0.5756997093384087 1.583286126849151
290 0.47917044647418117 -0.5868541717217844 1.5451950646701467
300 0.4686814842719911 -0.4948780133477595 1.4322409818917416
310 0.5135260282199731 -0.38754010690886986 1.414592163348816
320 0.5506155320162912 -0.4886329139005142 1.5898639779330965
330 0.48994812848934227 -0.6356062481618798 1.6155025051405645
340 0.5580344001452128 -0.7182627700739018 1.8343315703643275
350 0.7582440745871758 -0.7586080937678349 2.2750962429421864
360 0.6124621609262392 -0.7487923768006571 1.9737166986531354
370 0.5133817630924349 -0.7529286766208991 1.779692202805769
380 0.6425237513033959 -0.8267675565635471 2.111815059170339
390 0.7237034458322106 -0.8601008648576379 2.307507756522059
400 0.8619713820716918 -0.7804360542627048 2.5043788184060882
410 0.9063485214636395 -0.7306205011169615 2.543317544044241
420 0.7453691181209352 -0.7940866604403689 2.284824896682239
430 0.643430452702774 -0.7385114068613791 2.025372312266927
440 0.6162930422376366 -0.7419190774787853 1.9745051619540583
450 0.8151838088681771 -0.8531930319159386 2.4835606496522926
460 0.9018465192418871 -0.8766765069764787 2.6803695454602527
470 0.8718721824917802 -0.7970707735791803 2.5408151385627407
480 0.8867698970390049 -0.654311194863486 2.4278509889414956
490 0.7381900450081698 -0.5614729940283616 2.037853084044701
500 0.5816545476870877 -0.4802268624670901 1.6435359578412654




==> figures/cross-entropy-vs-length/stack-manipulation/stack-manipulation-test-lstm.dat <==
0 0.04083339515186492 -0.1269298404519928 0.20859663075572266
10 0.058459087987156474 -0.18417173923931518 0.30108991521362816
20 0.07454102242090663 -0.2757070648822987 0.424789109724112
30 0.05134520108072922 -0.236032947007354 0.3387233491688124
40 0.05146115531141941 -0.22030524551662017 0.323227556139459
50 0.09820775698492493 -0.3663165205650952 0.562732034534945
60 0.15674908185610548 -0.42011653936612237 0.7336147030783333
70 0.10747324213385583 -0.35589272473480665 0.5708392090025183
80 0.1233904827130984 -0.30702349622389435 0.5538044616500911
90 0.21664245233133242 -0.37715036680188063 0.8104352714645454
100 0.18629065168130657 -0.37556553816570515 0.7481468415283182
110 0.16233634190524326 -0.3778834719686456 0.7025561557791321
120 0.13724013348651487 -0.32500332934552284 0.5994835963185525
130 0.15041818150452205 -0.3201121027925151 0.6209484658015593
140 0.08225724635714735 -0.19595381891922023 0.3604683116335149
150 0.09254701808094978 -0.2012348721683328 0.38632890833023237
160 0.12654935614710008 -0.27604264716211613 0.5291413594563164
170 0.118425535938901 -0.26662109953260216 0.5034721714104041
180 0.1558932035030531 -0.3000692130282744 0.6118556200343805
190 0.19211635344995642 -0.39599462869322016 0.7802273355931331
200 0.20242035034738604 -0.39365661935445173 0.7984973200492238
210 0.15501635589611693 -0.2935492157776568 0.6035819275698906
220 0.175585572698676 -0.2952081073845265 0.6463792527818786
230 0.1589636903586267 -0.25720272122857446 0.5751301019458278
240 0.1791665410903627 -0.26467798548360855 0.6230110676643339
250 0.2652972979547336 -0.3504640191371217 0.8810586150465889
260 0.2723689380619261 -0.35796200999051464 0.9026998861143668
270 0.2035914594786508 -0.29197067004047883 0.6991535889977804
280 0.1974925121906176 -0.28142982169902053 0.6764148460802557
290 0.26485527286099064 -0.3072533681252452 0.8369639138472265
300 0.2547527522634921 -0.3025236485265706 0.8120291530535548
310 0.2534037629190164 -0.3133866332606576 0.8201941590986903
320 0.247324568913021 -0.306434477137827 0.801083614963869
330 0.23327362518757583 -0.2966147847571607 0.7631620351323123
340 0.24431934965750016 -0.2961693430384713 0.7848080423534716
350 0.29499812164205186 -0.29390273287554813 0.8838989761596519
360 0.3127385626865339 -0.289192599020463 0.9146697243935308
370 0.3117982887007572 -0.319348096074605 0.9429446734761194
380 0.3322236062926159 -0.33890919027572225 1.003356402860954
390 0.30180814142592927 -0.3014825187802388 0.9050988016320973
400 0.26305221947429536 -0.2745343926541264 0.8006388316027171
410 0.27566882459279707 -0.25824345896682 0.8095811081524141
420 0.31006432973166426 -0.2842673639500472 0.9043960234133757
430 0.3306611618372025 -0.300243746810808 0.961566070485213
440 0.34060214784447895 -0.2981670336147454 0.9793713293037033
450 0.34662497189007785 -0.28269365824757337 0.975943602027729
460 0.3375700193340193 -0.27055267544540484 0.9456927141134435
470 0.3256675199092936 -0.27370528612289696 0.9250403259414841
480 0.37930005684575663 -0.2716725627007762 1.0302726763922894
490 0.37541860094372653 -0.25830336991115005 1.009140571798603
500 0.35404194820663426 -0.25912779243492146 0.96721168884819




==> figures/cross-entropy-vs-length/stack-manipulation/stack-manipulation-test-rnn.dat <==
0 0.030528358050755093 -0.0531055749458559 0.11416229104736608
10 0.024539433967541244 -0.04434033561784602 0.0934192035529285
20 0.044245048807781254 -0.23740287747719385 0.32589297509275633
30 0.04719810682381022 -0.24156741951653155 0.33596363316415195
40 0.050368849245401526 -0.2233078950154354 0.32404559350623846
50 0.09546450633501662 -0.3449668860042799 0.5358958986743131
60 0.16013186780037358 -0.41987678277052876 0.7401405183712759
70 0.11046542709072431 -0.35287907363884324 0.5738099278202918
80 0.11906460182715768 -0.27370703979898464 0.5118362434533
90 0.20807575632805947 -0.3397122149970902 0.7558637276532092
100 0.17989287845304477 -0.3382319509499756 0.6980177078560652
110 0.15784690998056355 -0.3463275234427386 0.6620213434038658
120 0.13904366486294326 -0.30754248326946876 0.5856298129953552
130 0.15337250552767392 -0.298002856537399 0.6047478675927468
140 0.08722874442874282 -0.17573044157656967 0.3501879304340553
150 0.0936148518062744 -0.18365016333603784 0.3708798669485866
160 0.12290768455201333 -0.24373170366582275 0.48954707276984943
170 0.11633533859228501 -0.23683162756756054 0.46950230475213056
180 0.15465671376192144 -0.26948576553309644 0.5787991930569393
190 0.1853251603062985 -0.3276282103427327 0.6982785309553298
200 0.19609024009255113 -0.34226357245150674 0.7344440526366091
210 0.14533008066182201 -0.2827599614086997 0.5734201227323437
220 0.1516947181123059 -0.2811053095029689 0.5844947457275806
230 0.14029658449035656 -0.235658707239823 0.5162518762205361
240 0.1650825980540416 -0.25898044151436295 0.5891456376224461
250 0.1951177133933494 -0.29050833266378195 0.6807437594504807
260 0.1764359200373292 -0.2785663351085731 0.6314381751832315
270 0.13513037913611958 -0.22924255640072833 0.4995033146729675
280 0.16571397864060594 -0.26518471260403825 0.5966126698852501
290 0.22949824819548262 -0.31900624736391214 0.7780027437548773
300 0.20436931665443894 -0.30847069124910376 0.7172093245579816
310 0.18910495317899265 -0.2858610809178225 0.6640709872758078
320 0.17343742010044924 -0.2695398471892344 0.6164146873901328
330 0.15739452328532935 -0.2475132258652372 0.5623022724358959
340 0.1905258693386634 -0.26268702066763394 0.6437387593449607
350 0.23970799363674 -0.2904270514331131 0.7698430387065931
360 0.23497536934063404 -0.3036639814181129 0.7736147200993809
370 0.21430490281846787 -0.2833388704592817 0.7119486760962175
380 0.20768178463505024 -0.28826015005013883 0.7036237193202394
390 0.19937621574703748 -0.2872794333554577 0.6860318648495326
400 0.1937844335247262 -0.2677737271204007 0.6553425941698531
410 0.21540583265431695 -0.2653579595705107 0.6961696248791447
420 0.23071198718531466 -0.2874523036946158 0.7488762780652451
430 0.2521556987175866 -0.2949916878799651 0.7993030853151383
440 0.2543644756549085 -0.287465722207806 0.796194673517623
450 0.24965449629080488 -0.30195907635385094 0.8012680689354608
460 0.24610445174777104 -0.29885265828613994 0.7910615617816821
470 0.2532942285761237 -0.2876638482207925 0.7942523053730399
480 0.31509579948758176 -0.3118912221795272 0.9420828211546908
490 0.26572474655236156 -0.29758098184506665 0.8290304749497898
500 0.2066606890295152 -0.261200250299076 0.6745216283581065




==> figures/cross-entropy-vs-length/stack-manipulation/stack-manipulation-test-transformer.dat <==
0 0.0026407468886602494 -0.003751691990719661 0.00903318576804016
10 0.009805517545079483 -0.02743563478033849 0.04704666987049745
20 0.050089780729813654 -0.25924328880421577 0.359422850263843
30 0.07203951304585769 -0.2611713416223575 0.4052503677140729
40 0.10704422489954875 -0.3017195655848372 0.5158080153839347
50 0.10885981060024622 -0.348223758673735 0.5659433798742275
60 0.17711033031810075 -0.4540527091008594 0.8082733697370609
70 0.14348406975468 -0.4330076021852455 0.7199757416946054
80 0.15529196530784647 -0.3904093508203037 0.7009932814359967
90 0.2579308379586641 -0.44277649788877804 0.9586381738061063
100 0.24470443946673817 -0.4825349549687852 0.9719438339022615
110 0.26502041641403645 -0.49114567791835867 1.0211865107464315
120 0.3056503992181185 -0.4932878999863796 1.1045886984226165
130 0.2885936464049986 -0.5095046182046878 1.086691911014685
140 0.3060865339788574 -0.49806549390445815 1.1102385618621728
150 0.26884877293841125 -0.4506680282044945 0.988365574081317
160 0.21706262805046292 -0.4175655099050869 0.8516907660060128
170 0.2730917174246956 -0.4390040348109109 0.9851874696603021
180 0.28109802225870745 -0.4299620749784055 0.9921581194958204
190 0.2624819859651462 -0.46085814233030437 0.9858221142605967
200 0.2691613236045251 -0.44626437148101367 0.9845870186900638
210 0.29404973935939976 -0.43689265377945746 1.024992132498257
220 0.4123603163695917 -0.4705277702565128 1.2952484029956963
230 0.3723716277016115 -0.4579441434536079 1.2026873988568307
240 0.3363583209630969 -0.4069149141936851 1.079631556119879
250 0.39193295955396534 -0.43738611723224763 1.2212520363401782
260 0.4011635413186418 -0.4407629053062662 1.2430899879435497
270 0.3620763979213578 -0.44353198872842403 1.1676847845711396
280 0.3974567289986362 -0.4581404886231582 1.2530539466204307
290 0.38082000936071075 -0.42605314091194474 1.1876931596333662
300 0.36224697365533165 -0.41465929548999947 1.1391532428006628
310 0.33597838062888535 -0.4339252474426322 1.1058820087004029
320 0.3385870071880995 -0.43810769760416063 1.1152817119803595
330 0.33535931788384915 -0.418877134074577 1.0895957698422754
340 0.33626846432295426 -0.4089149458940767 1.0814518745399853
350 0.40723399645153513 -0.41383738922556856 1.2283053821286387
360 0.4508894541721304 -0.421077518058891 1.3228564264031517
370 0.4051702004064012 -0.41802001465563493 1.2283604154684373
380 0.368415075096122 -0.4134313072874107 1.1502614574796546
390 0.3903811908169807 -0.4092927918474733 1.1900551734814346
400 0.3506183753385633 -0.4047889423429962 1.1060256930201229
410 0.3525859711945453 -0.419061407381428 1.1242333497705186
420 0.3795306693149231 -0.4297196937614377 1.188781032391284
430 0.39941224000520176 -0.4216148383082317 1.2204393183186353
440 0.40946908567966234 -0.4203755087129507 1.2393136800722755
450 0.4489285223633395 -0.41322664683996196 1.311083691566641
460 0.4034390456959635 -0.3957771751359023 1.2026552665278294
470 0.3657545791289141 -0.3856773901289265 1.1171865483867547
480 0.4271163693780503 -0.37873893327853336 1.232971672034634
490 0.41600195976944876 -0.3851590684045654 1.217162987943463
500 0.3667768703114392 -0.39666045254305543 1.1302141931659337




==> figures/cross-entropy-vs-length/unmarked-reversal/unmarked-reversal-test-lstm.dat <==
0 0.06198450535185447 -0.3301391602688626 0.4541081709725715
10 0.12285315528325627 -0.3777955307511148 0.6235018413176273
20 0.1569623876560945 -0.37164709843698573 0.6855718737491747
30 0.1311084443618628 -0.26595332380002096 0.5281702125237466
40 0.14954138513005108 -0.255268018391569 0.5543507886516712
50 0.21346625915012468 -0.29361538525235925 0.7205479035526086
60 0.21937531643928673 -0.2963155054792287 0.7350661383578022
70 0.19111712660851957 -0.26924992941184833 0.6514841826288874
80 0.1956635418313521 -0.23857017933743613 0.6298972630001403
90 0.25148771526166674 -0.2745102493723785 0.7774856798957119
100 0.24600981723430546 -0.2795465499983181 0.771566184466929
110 0.27538128650706745 -0.29015076854282945 0.8409133415569643
120 0.3134539991752055 -0.29078268940385105 0.9176906877542621
130 0.3042606300342891 -0.2949454212474855 0.9034666813160637
140 0.2913226123416313 -0.28575336288209024 0.8683985875653528
150 0.31389572259003873 -0.27865191627734487 0.9064433614574223
160 0.3243455894848454 -0.2691158747396546 0.9178070537093453
170 0.24353644016177156 -0.24675335695413114 0.7338262372776743
180 0.19503821895822235 -0.21726411488024558 0.6073405527966903
190 0.28617862821979956 -0.2498475301070645 0.8222047865466636
200 0.29632778968740614 -0.25194727814277684 0.8446028575175891
210 0.2732574295716224 -0.24846105220784226 0.794975911351087
220 0.299049444948182 -0.24983527290570817 0.8479341628020721
230 0.3448475188697162 -0.2604329280340557 0.9501279657734881
240 0.34396549090743067 -0.27002635304173295 0.9579573348565943
250 0.343539540537379 -0.23620269045063103 0.923281771525389
260 0.3598363595252687 -0.246345738494962 0.9660184575454994
270 0.3328123448380068 -0.3213283493511264 0.98695303902714
280 0.29494032891733307 -0.5274518472963381 1.1173325051310043
290 0.366877482693016 -0.4415619786781818 1.175316944064214
300 0.4812893926387741 -0.5120260233925955 1.4746048086701438
310 0.4116709232961727 -0.5198432892933809 1.3431851358857263
320 0.3587180661939388 -0.29663131750754895 1.0140674498954265
330 0.38169922464808753 -0.30002210933769974 1.0634205586338747
340 0.3181211812591011 -0.2592344645763434 0.8954768270945457
350 0.3137536859727121 -0.22833589735087162 0.8558432692962958
360 0.40567450888419265 -0.39863842141842964 1.2099874391868148
370 0.38540195412933825 -0.6288849051832446 1.3996888134419212
380 0.34045640573399893 -0.4443794266362123 1.12529223810421
390 0.3693908614098516 -0.2832068009819662 1.0219885238016695
400 0.5014368377436521 -0.5816290804263403 1.5845027559136446
410 0.45422158899563775 -0.5754090267334695 1.483852204724745
420 0.38350282664397894 -0.3888455014654748 1.1558511547534327
430 0.32871428525282276 -0.41060565918621506 1.0680342296918606
440 0.4340902441060605 -0.5943802950601573 1.4625607832722785
450 0.5128273317571154 -0.5663754147112173 1.5920300782254482
460 0.5716908366108934 -0.7513687763832088 1.8947504496049956
470 0.5222656441350969 -0.6917110816101354 1.7362423698803293
480 0.3691730226079623 -0.2861970138641256 1.0245430590800502
490 0.40274565228199594 -0.4844647856859103 1.289956090249902
500 0.5174530077239742 -0.5981917941089377 1.6330978095568862




==> figures/cross-entropy-vs-length/unmarked-reversal/unmarked-reversal-test-rnn.dat <==
0 0.016963913065130606 -0.019605999450244223 0.053533825580505436
10 0.09163440537459694 -0.32729566823180223 0.5105644789809961
20 0.15766254205955194 -0.39759273184139626 0.7129178159605001
30 0.21379145498556848 -0.3466271155514439 0.7742100255225809
40 0.25085000149529735 -0.33547118735624604 0.8371711903468407
50 0.23343515396586165 -0.2651606358992179 0.7320309438309412
60 0.3096543021893974 -0.26629113015993 0.8855997345387248
70 0.35125999425550086 -0.2470123644198417 0.9495323529308435
80 0.3460264098485587 -0.2303802963334668 0.9224331160305842
90 0.3144267723465447 -0.22561724916762482 0.8544707938607142
100 0.34872544080365536 -0.24236300659650717 0.9398138882038178
110 0.4135291734305413 -0.23440836490797767 1.0614667117690604
120 0.41536740093951313 -0.20360475892821045 1.0343395608072368
130 0.4408749448356487 -0.21967282493165752 1.101422714602955
140 0.4316102782678273 -0.1992669020813972 1.0624874586170518
150 0.4764936825730533 -0.1878217463302611 1.1408091114763677
160 0.4755798339774118 -0.18077547678101719 1.1319351447358408
170 0.4325961366642353 -0.21288112938751497 1.0780734027159855
180 0.39889613357575043 -0.18322249641656924 0.9810147635680702
190 0.43045459840108047 -0.17168446361019052 1.0325936604123513
200 0.4580809192001065 -0.26655392907099307 1.182715767471206
210 0.4483849172812163 -0.25235162113704834 1.1491214556994809
220 0.45999872419192933 -0.2022840330315031 1.1222814814153619
230 0.5038049936335048 -0.17078142116187456 1.1783914084288842
240 0.5292144481092691 -0.18078436082089078 1.239213257039429
250 0.5120580037547784 -0.1875033739997899 1.2116193815093466
260 0.5381828149272637 -0.1712067762374999 1.2475724060920275
270 0.4961481089247208 -0.13234672286300325 1.1246429407124447
280 0.4398882311369692 -0.15610756595320208 1.0358840282271404
290 0.5263997438668677 -0.19078847819598643 1.2435879659297218
300 0.5364444821008614 -0.19137390187688108 1.264262866078604
310 0.45837704480578334 -0.22258725518399403 1.1393413447955607
320 0.4670966795869003 -0.16062235431982347 1.094815713493624
330 0.48480983071548994 -0.12798387796816307 1.097603539399143
340 0.4638558081266555 -0.13473759191844836 1.0624492081717594
350 0.4610691352134889 -0.08696284519718345 1.0091011156241612
360 0.4425039071429289 -0.059911498133406516 0.9449193124192643
370 0.38329123593866826 -0.09894221191569064 0.8655246837930272
380 0.47515374715153075 -0.22660385895219876 1.1769113532552602
390 0.49197863602740133 -0.22852099425579842 1.212478266310601
400 0.4447599066326679 -0.16141551585478714 1.0509353291201229
410 0.4557869130989167 -0.24838739598175263 1.159961222179586
420 0.4953973452959742 -0.24987471384265908 1.2406694044346074
430 0.4665830552715946 -0.16692060394259556 1.1000867144857849
440 0.4610200936621335 -0.10770919421102143 1.0297493815352885
450 0.4566704785240065 -0.07091081126891235 0.9842517683169254
460 0.49463131185621023 -0.1652545143524291 1.1545171380648496
470 0.46163418247865945 -0.19136386811168632 1.1146322330690053
480 0.4397176904738813 -0.20557685767076828 1.085012238618531
490 0.4671942476693749 -0.19845865133430962 1.1328471466730594
500 0.5516191925853491 -0.15144945210132643 1.2546878372720247




==> figures/cross-entropy-vs-length/unmarked-reversal/unmarked-reversal-test-transformer.dat <==
0 0.35331233593080047 -0.09084507976777495 0.7974697516293758
10 0.4699628940879634 0.09546816084892806 0.8444576273269987
20 0.5827863622456789 0.3044974668377864 0.8610752576535714
30 0.5954423117366704 0.30679498655785414 0.8840896369154867
40 0.5893809757101427 0.2353353692044925 0.9434265822157929
50 0.5849767514509172 0.22011179093699862 0.9498417119648358
60 0.6015997455508698 0.28607581199459997 0.9171236791071397
70 0.5965808909793088 0.2609400369482494 0.9322217450103681
80 0.5801479503236435 0.2737219639016157 0.8865739367456713
90 0.602549211326736 0.3301574596317997 0.8749409630216722
100 0.5909584189570227 0.2815320135040021 0.9003848244100434
110 0.5537425414951527 0.21885431473730171 0.8886307682530037
120 0.5511623866417829 0.2189254712979069 0.8833993019856587
130 0.588800436611903 0.2836044841303416 0.8939963890934643
140 0.5930944258968035 0.2726998068487816 0.9134890449448254
150 0.6076727537351234 0.28375813505440656 0.9315873724158403
160 0.5996710677570272 0.3065381071551384 0.8928040283589159
170 0.5611557798330173 0.24248853990690328 0.8798230197591315
180 0.5819847642079644 0.21805639644603259 0.9459131319698962
190 0.5928496013988148 0.24296898010243806 0.9427302226951916
200 0.5797158021967119 0.3126608300439493 0.8467707743494746
210 0.5848969127743029 0.3097040648770162 0.8600897606715896
220 0.5955824809092464 0.274345424221776 0.9168195375967167
230 0.6211114288510188 0.32620457096059896 0.9160182867414386
240 0.6253988182544709 0.3518452290818211 0.8989524074271207
250 0.6113028305498036 0.29927913847495563 0.9233265226246516
260 0.616529820588502 0.3061761441236151 0.926883497053389
270 0.6280195179815385 0.33192336857177746 0.9241156673912996
280 0.6235765330138661 0.34083206676695893 0.9063209992607733
290 0.6369091727960426 0.2910564991960984 0.9827618463959868
300 0.6252545786755426 0.29088105313203355 0.9596281042190515
310 0.6005518527354224 0.29179016854160283 0.909313536929242
320 0.6166796709212782 0.2461320866523629 0.9872272551901935
330 0.6092001874086469 0.24933984921455088 0.9690605256027429
340 0.5832232250408693 0.26484419408694687 0.9016022559947918
350 0.5964110180869833 0.29176105954568343 0.9010609766282831
360 0.6366169719319594 0.2931512567875528 0.980082687076366
370 0.5904560671912299 0.22181603720658172 0.9590960971758781
380 0.5872519954120944 0.2917675119845524 0.8827364788396364
390 0.6093304171266719 0.26108490953190944 0.9575759247214344
400 0.629305843200724 0.2987533932351788 0.9598582931662692
410 0.624348149269442 0.342749215713426 0.9059470828254581
420 0.6460659328830957 0.34803536344371394 0.9440965023224774
430 0.6395999527777787 0.2862968792707213 0.9929030262848362
440 0.6230448277503098 0.2692329928857464 0.9768566626148731
450 0.6346559794907717 0.36670524160908186 0.9026067173724615
460 0.6398047759301133 0.3227095187016462 0.9569000331585804
470 0.5816360254986928 0.22518575647022027 0.9380862945271653
480 0.5909089505096564 0.28599386188863923 0.8958240391306735
490 0.6724696322746083 0.2737194750384188 1.0712197895107978
500 0.7230353870469591 0.2626763133847569 1.1833944607091613




==> figures/edit-distance/dyck-2-3.dat <==
editdistance crossentropy
70 0.0001010894775390625
1 9.1552734375e-05
41 0.0018520355224609375
5 7.343292236328125e-05
58 0.00012111663818359375
54 6.29425048828125e-05
32 4.00543212890625e-05
1 1.7609676122665405
9 1.186495304107666
31 7.915496826171875e-05
1 0.86371248960495
4 0.8909627199172974
64 4.100799560546875e-05
104 0.009295463562011719
1 1.4912219047546387
8 1.8661454916000366
2 0.8062257766723633
9 5.817413330078125e-05
106 8.7738037109375e-05
1 2.067488431930542
1 0.02989339828491211
33 0.00013256072998046875
1 0.47314608097076416
2 2.2038209438323975
113 8.58306884765625e-05
56 6.389617919921875e-05
1 1.8993765115737915
77 7.534027099609375e-05
99 0.000110626220703125
55 0.0010972023010253906
107 7.62939453125e-05
59 6.961822509765625e-05
30 8.869171142578125e-05
89 0.00011444091796875
2 0.5562227964401245
104 7.82012939453125e-05
34 6.580352783203125e-05
83 5.054473876953125e-05
1 1.3331763744354248
1 1.3805720806121826
2 1.9628454446792603
13 4.57763671875e-05
103 0.00015735626220703125
1 2.1063616275787354
2 1.5176717042922974
1 1.9339243173599243
6 6.008148193359375e-05
1 1.2824815511703491
54 9.059906005859375e-05
92 0.009888172149658203


==> figures/edit-distance/repeat-01.dat <==
editdistance crossentropy
86 0.0003204345703125
1 0.0009918212890625
54 0.0004830360412597656
6 0.00043964385986328125
81 0.000324249267578125
72 0.0002613067626953125
46 0.00023174285888671875
1 4.546189308166504
10 1.2467302083969116
2 0.00052642822265625
143 0.0005507469177246094
1 0.0004515647888183594
122 0.00034332275390625
2 0.008378982543945312
162 0.0004048347473144531
1 2.1663122177124023
1 1.918103575706482
128 0.00028324127197265625
2 4.291138648986816
1 2.703411817550659
130 0.00025081634521484375
6 0.0002689361572265625
1 0.3675594925880432
1 0.0003371238708496094
59 0.00022792816162109375
1 5.3113861083984375
90 0.00028896331787109375
38 0.0002994537353515625
13 0.0002269744873046875
124 0.00023746490478515625
128 0.0002307891845703125
46 0.0003800392150878906
2 0.5771552324295044
143 0.00044155120849609375
147 0.0002593994140625
2 0.0008893013000488281
120 0.00025463104248046875
47 0.00022792816162109375
115 0.0003147125244140625
1 1.2115962505340576
1 3.4088642597198486
2 4.356667995452881
15 0.00026035308837890625
143 0.0004134178161621094
1 2.469799518585205
2 2.6585206985473633
2 0.02811908721923828
122 0.00028324127197265625
73 0.0004572868347167969
3 0.0746309757232666

